Zero-Energy Reconfigurable Intelligent Surfaces (zeRIS)

A primary objective of the forthcoming sixth generation (6G) of wireless networking is to support demanding applications, while ensuring energy efficiency. Programmable wireless environments (PWEs) have emerged as a promising solution, leveraging reconfigurable intelligent surfaces (RISs), to control wireless propagation and deliver exceptional quality-ofservice. In this paper, we analyze the performance of a network supported by zero-energy RISs (zeRISs), which harvest energy for their operation and contribute to the realization of PWEs. Specifically, we investigate joint energy-data rate outage probability and the energy efficiency of a zeRIS-assisted communication system by employing three harvest-and-reflect (HaR) methods, i) power splitting, ii) time switching, and iii) element splitting. Furthermore, we consider two zeRIS deployment strategies, namely BS-side zeRIS and UE-side zeRIS. Simulation results validate the provided analysis and examine which HaR method performs better depending on the zeRIS placement. Finally, valuable insights and conclusions for the performance of zeRISassisted wireless networks are drawn from the presented results.

==> data/ES_BS_225.dat <==
   4.4444444e-03   1.0000000e+00
   8.8888889e-03   1.0000000e+00
   1.3333333e-02   1.0000000e+00
   1.7777778e-02   1.0000000e+00
   2.2222222e-02   1.0000000e+00
   2.6666667e-02   1.0000000e+00
   3.1111111e-02   1.0000000e+00
   3.5555556e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.4444444e-02   1.0000000e+00
   4.8888889e-02   1.0000000e+00
   5.3333333e-02   1.0000000e+00
   5.7777778e-02   1.0000000e+00
   6.2222222e-02   1.0000000e+00
   6.6666667e-02   1.0000000e+00
   7.1111111e-02   1.0000000e+00
   7.5555556e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.4444444e-02   1.0000000e+00
   8.8888889e-02   1.0000000e+00
   9.3333333e-02   1.0000000e+00
   9.7777778e-02   1.0000000e+00
   1.0222222e-01   1.0000000e+00
   1.0666667e-01   1.0000000e+00
   1.1111111e-01   1.0000000e+00
   1.1555556e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2444444e-01   1.0000000e+00
   1.2888889e-01   1.0000000e+00
   1.3333333e-01   1.0000000e+00
   1.3777778e-01   1.0000000e+00
   1.4222222e-01   1.0000000e+00
   1.4666667e-01   1.0000000e+00
   1.5111111e-01   1.0000000e+00
   1.5555556e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6444444e-01   1.0000000e+00
   1.6888889e-01   1.0000000e+00
   1.7333333e-01   1.0000000e+00
   1.7777778e-01   1.0000000e+00
   1.8222222e-01   1.0000000e+00
   1.8666667e-01   1.0000000e+00
   1.9111111e-01   1.0000000e+00
   1.9555556e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0444444e-01   1.0000000e+00
   2.0888889e-01   1.0000000e+00
   2.1333333e-01   1.0000000e+00
   2.1777778e-01   1.0000000e+00
   2.2222222e-01   1.0000000e+00
   2.2666667e-01   1.0000000e+00
   2.3111111e-01   1.0000000e+00
   2.3555556e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4444444e-01   1.0000000e+00
   2.4888889e-01   1.0000000e+00
   2.5333333e-01   1.0000000e+00
   2.5777778e-01   1.0000000e+00
   2.6222222e-01   1.0000000e+00
   2.6666667e-01   1.0000000e+00
   2.7111111e-01   1.0000000e+00
   2.7555556e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8444444e-01   1.0000000e+00
   2.8888889e-01   1.0000000e+00
   2.9333333e-01   1.0000000e+00
   2.9777778e-01   1.0000000e+00
   3.0222222e-01   1.0000000e+00
   3.0666667e-01   1.0000000e+00
   3.1111111e-01   1.0000000e+00
   3.1555556e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2444444e-01   1.0000000e+00
   3.2888889e-01   1.0000000e+00
   3.3333333e-01   1.0000000e+00
   3.3777778e-01   1.0000000e+00
   3.4222222e-01   1.0000000e+00
   3.4666667e-01   1.0000000e+00
   3.5111111e-01   1.0000000e+00
   3.5555556e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6444444e-01   1.0000000e+00
   3.6888889e-01   1.0000000e+00
   3.7333333e-01   1.0000000e+00
   3.7777778e-01   1.0000000e+00
   3.8222222e-01   1.0000000e+00
   3.8666667e-01   1.0000000e+00
   3.9111111e-01   1.0000000e+00
   3.9555556e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0444444e-01   1.0000000e+00
   4.0888889e-01   1.0000000e+00
   4.1333333e-01   1.0000000e+00
   4.1777778e-01   1.0000000e+00
   4.2222222e-01   1.0000000e+00
   4.2666667e-01   1.0000000e+00
   4.3111111e-01   1.0000000e+00
   4.3555556e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4444444e-01   1.0000000e+00
   4.4888889e-01   1.0000000e+00
   4.5333333e-01   1.0000000e+00
   4.5777778e-01   1.0000000e+00
   4.6222222e-01   1.0000000e+00
   4.6666667e-01   1.0000000e+00
   4.7111111e-01   1.0000000e+00
   4.7555556e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8444444e-01   1.0000000e+00
   4.8888889e-01   1.0000000e+00
   4.9333333e-01   1.0000000e+00
   4.9777778e-01   1.0000000e+00
   5.0222222e-01   1.0000000e+00
   5.0666667e-01   1.0000000e+00
   5.1111111e-01   1.0000000e+00
   5.1555556e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2444444e-01   1.0000000e+00
   5.2888889e-01   1.0000000e+00
   5.3333333e-01   1.0000000e+00
   5.3777778e-01   1.0000000e+00
   5.4222222e-01   1.0000000e+00
   5.4666667e-01   1.0000000e+00
   5.5111111e-01   1.0000000e+00
   5.5555556e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6444444e-01   1.0000000e+00
   5.6888889e-01   1.0000000e+00
   5.7333333e-01   1.0000000e+00
   5.7777778e-01   1.0000000e+00
   5.8222222e-01   1.0000000e+00
   5.8666667e-01   1.0000000e+00
   5.9111111e-01   1.0000000e+00
   5.9555556e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0444444e-01   1.0000000e+00
   6.0888889e-01   1.0000000e+00
   6.1333333e-01   1.0000000e+00
   6.1777778e-01   1.0000000e+00
   6.2222222e-01   1.0000000e+00
   6.2666667e-01   1.0000000e+00
   6.3111111e-01   1.0000000e+00
   6.3555556e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4444444e-01   1.0000000e+00
   6.4888889e-01   1.0000000e+00
   6.5333333e-01   1.0000000e+00
   6.5777778e-01   1.0000000e+00
   6.6222222e-01   1.0000000e+00
   6.6666667e-01   1.0000000e+00
   6.7111111e-01   1.0000000e+00
   6.7555556e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8444444e-01   1.0000000e+00
   6.8888889e-01   1.0000000e+00
   6.9333333e-01   1.0000000e+00
   6.9777778e-01   5.0797893e-03
   7.0222222e-01   1.2476592e-02
   7.0666667e-01   2.8013761e-02
   7.1111111e-01   5.7473978e-02
   7.1555556e-01   1.0775160e-01
   7.2000000e-01   1.8474635e-01
   7.2444444e-01   2.9020884e-01
   7.2888889e-01   4.1897824e-01
   7.3333333e-01   5.5863155e-01
   7.3777778e-01   6.9265247e-01
   7.4222222e-01   8.0600767e-01
   7.4666667e-01   8.9015121e-01
   7.5111111e-01   9.4472239e-01
   7.5555556e-01   9.7549775e-01
   7.6000000e-01   9.9051341e-01
   7.6444444e-01   9.9681791e-01
   7.6888889e-01   9.9908272e-01
   7.7333333e-01   9.9977461e-01
   7.7777778e-01   9.9995318e-01
   7.8222222e-01   9.9999185e-01
   7.8666667e-01   9.9999882e-01
   7.9111111e-01   9.9999986e-01
   7.9555556e-01   9.9999999e-01
   8.0000000e-01   1.0000000e+00
   8.0444444e-01   1.0000000e+00
   8.0888889e-01   1.0000000e+00
   8.1333333e-01   1.0000000e+00
   8.1777778e-01   1.0000000e+00
   8.2222222e-01   1.0000000e+00
   8.2666667e-01   1.0000000e+00
   8.3111111e-01   1.0000000e+00
   8.3555556e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4444444e-01   1.0000000e+00
   8.4888889e-01   1.0000000e+00
   8.5333333e-01   1.0000000e+00
   8.5777778e-01   1.0000000e+00
   8.6222222e-01   1.0000000e+00
   8.6666667e-01   1.0000000e+00
   8.7111111e-01   1.0000000e+00
   8.7555556e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8444444e-01   1.0000000e+00
   8.8888889e-01   1.0000000e+00
   8.9333333e-01   1.0000000e+00
   8.9777778e-01   1.0000000e+00
   9.0222222e-01   1.0000000e+00
   9.0666667e-01   1.0000000e+00
   9.1111111e-01   1.0000000e+00
   9.1555556e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2444444e-01   1.0000000e+00
   9.2888889e-01   1.0000000e+00
   9.3333333e-01   1.0000000e+00
   9.3777778e-01   1.0000000e+00
   9.4222222e-01   1.0000000e+00
   9.4666667e-01   1.0000000e+00
   9.5111111e-01   1.0000000e+00
   9.5555556e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6444444e-01   1.0000000e+00
   9.6888889e-01   1.0000000e+00
   9.7333333e-01   1.0000000e+00
   9.7777778e-01   1.0000000e+00
   9.8222222e-01   1.0000000e+00
   9.8666667e-01   1.0000000e+00
   9.9111111e-01   1.0000000e+00
   9.9555556e-01   1.0000000e+00
   1.0000000e+00             NaN


==> data/ES_BS_250.dat <==
   4.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2800000e-01   8.8724961e-24
   6.3200000e-01   1.3396889e-22
   6.3600000e-01   1.9087794e-21
   6.4000000e-01   2.5637612e-20
   6.4400000e-01   3.2428937e-19
   6.4800000e-01   3.8589658e-18
   6.5200000e-01   4.3154689e-17
   6.5600000e-01   4.5302822e-16
   6.6000000e-01   4.4593266e-15
   6.6400000e-01   4.1110371e-14
   6.6800000e-01   3.5452545e-13
   6.7200000e-01   2.8563892e-12
   6.7600000e-01   2.1473625e-11
   6.8000000e-01   1.5043174e-10
   6.8400000e-01   9.8069080e-10
   6.8800000e-01   5.9412815e-09
   6.9200000e-01   3.3401493e-08
   6.9600000e-01   1.7400361e-07
   7.0000000e-01   8.3871517e-07
   7.0400000e-01   3.7349335e-06
   7.0800000e-01   1.5342863e-05
   7.1200000e-01   5.8053447e-05
   7.1600000e-01   2.0202164e-04
   7.2000000e-01   6.4562963e-04
   7.2400000e-01   1.8922704e-03
   7.2800000e-01   5.0797893e-03
   7.3200000e-01   1.2476592e-02
   7.3600000e-01   2.8013761e-02
   7.4000000e-01   5.7473978e-02
   7.4400000e-01   1.0775160e-01
   7.4800000e-01   1.8474635e-01
   7.5200000e-01   2.9020884e-01
   7.5600000e-01   4.1897824e-01
   7.6000000e-01   5.5863155e-01
   7.6400000e-01   6.9265247e-01
   7.6800000e-01   8.0600767e-01
   7.7200000e-01   8.9015121e-01
   7.7600000e-01   9.4472239e-01
   7.8000000e-01   9.7549775e-01
   7.8400000e-01   9.9051341e-01
   7.8800000e-01   9.9681791e-01
   7.9200000e-01   9.9908272e-01
   7.9600000e-01   9.9977461e-01
   8.0000000e-01   9.9995318e-01
   8.0400000e-01   9.9999185e-01
   8.0800000e-01   9.9999882e-01
   8.1200000e-01   9.9999986e-01
   8.1600000e-01   9.9999999e-01
   8.2000000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   1.0000000e+00             NaN


==> data/ES_BS_275.dat <==
   3.6363636e-03   1.0000000e+00
   7.2727273e-03   1.0000000e+00
   1.0909091e-02   1.0000000e+00
   1.4545455e-02   1.0000000e+00
   1.8181818e-02   1.0000000e+00
   2.1818182e-02   1.0000000e+00
   2.5454545e-02   1.0000000e+00
   2.9090909e-02   1.0000000e+00
   3.2727273e-02   1.0000000e+00
   3.6363636e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.3636364e-02   1.0000000e+00
   4.7272727e-02   1.0000000e+00
   5.0909091e-02   1.0000000e+00
   5.4545455e-02   1.0000000e+00
   5.8181818e-02   1.0000000e+00
   6.1818182e-02   1.0000000e+00
   6.5454545e-02   1.0000000e+00
   6.9090909e-02   1.0000000e+00
   7.2727273e-02   1.0000000e+00
   7.6363636e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.3636364e-02   1.0000000e+00
   8.7272727e-02   1.0000000e+00
   9.0909091e-02   1.0000000e+00
   9.4545455e-02   1.0000000e+00
   9.8181818e-02   1.0000000e+00
   1.0181818e-01   1.0000000e+00
   1.0545455e-01   1.0000000e+00
   1.0909091e-01   1.0000000e+00
   1.1272727e-01   1.0000000e+00
   1.1636364e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2363636e-01   1.0000000e+00
   1.2727273e-01   1.0000000e+00
   1.3090909e-01   1.0000000e+00
   1.3454545e-01   1.0000000e+00
   1.3818182e-01   1.0000000e+00
   1.4181818e-01   1.0000000e+00
   1.4545455e-01   1.0000000e+00
   1.4909091e-01   1.0000000e+00
   1.5272727e-01   1.0000000e+00
   1.5636364e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6363636e-01   1.0000000e+00
   1.6727273e-01   1.0000000e+00
   1.7090909e-01   1.0000000e+00
   1.7454545e-01   1.0000000e+00
   1.7818182e-01   1.0000000e+00
   1.8181818e-01   1.0000000e+00
   1.8545455e-01   1.0000000e+00
   1.8909091e-01   1.0000000e+00
   1.9272727e-01   1.0000000e+00
   1.9636364e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0363636e-01   1.0000000e+00
   2.0727273e-01   1.0000000e+00
   2.1090909e-01   1.0000000e+00
   2.1454545e-01   1.0000000e+00
   2.1818182e-01   1.0000000e+00
   2.2181818e-01   1.0000000e+00
   2.2545455e-01   1.0000000e+00
   2.2909091e-01   1.0000000e+00
   2.3272727e-01   1.0000000e+00
   2.3636364e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4363636e-01   1.0000000e+00
   2.4727273e-01   1.0000000e+00
   2.5090909e-01   1.0000000e+00
   2.5454545e-01   1.0000000e+00
   2.5818182e-01   1.0000000e+00
   2.6181818e-01   1.0000000e+00
   2.6545455e-01   1.0000000e+00
   2.6909091e-01   1.0000000e+00
   2.7272727e-01   1.0000000e+00
   2.7636364e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8363636e-01   1.0000000e+00
   2.8727273e-01   1.0000000e+00
   2.9090909e-01   1.0000000e+00
   2.9454545e-01   1.0000000e+00
   2.9818182e-01   1.0000000e+00
   3.0181818e-01   1.0000000e+00
   3.0545455e-01   1.0000000e+00
   3.0909091e-01   1.0000000e+00
   3.1272727e-01   1.0000000e+00
   3.1636364e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2363636e-01   1.0000000e+00
   3.2727273e-01   1.0000000e+00
   3.3090909e-01   1.0000000e+00
   3.3454545e-01   1.0000000e+00
   3.3818182e-01   1.0000000e+00
   3.4181818e-01   1.0000000e+00
   3.4545455e-01   1.0000000e+00
   3.4909091e-01   1.0000000e+00
   3.5272727e-01   1.0000000e+00
   3.5636364e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6363636e-01   1.0000000e+00
   3.6727273e-01   1.0000000e+00
   3.7090909e-01   1.0000000e+00
   3.7454545e-01   1.0000000e+00
   3.7818182e-01   1.0000000e+00
   3.8181818e-01   1.0000000e+00
   3.8545455e-01   1.0000000e+00
   3.8909091e-01   1.0000000e+00
   3.9272727e-01   1.0000000e+00
   3.9636364e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0363636e-01   1.0000000e+00
   4.0727273e-01   1.0000000e+00
   4.1090909e-01   1.0000000e+00
   4.1454545e-01   1.0000000e+00
   4.1818182e-01   1.0000000e+00
   4.2181818e-01   1.0000000e+00
   4.2545455e-01   1.0000000e+00
   4.2909091e-01   1.0000000e+00
   4.3272727e-01   1.0000000e+00
   4.3636364e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4363636e-01   1.0000000e+00
   4.4727273e-01   1.0000000e+00
   4.5090909e-01   1.0000000e+00
   4.5454545e-01   1.0000000e+00
   4.5818182e-01   1.0000000e+00
   4.6181818e-01   1.0000000e+00
   4.6545455e-01   1.0000000e+00
   4.6909091e-01   1.0000000e+00
   4.7272727e-01   1.0000000e+00
   4.7636364e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8363636e-01   1.0000000e+00
   4.8727273e-01   1.0000000e+00
   4.9090909e-01   1.0000000e+00
   4.9454545e-01   1.0000000e+00
   4.9818182e-01   1.0000000e+00
   5.0181818e-01   1.0000000e+00
   5.0545455e-01   1.0000000e+00
   5.0909091e-01   1.0000000e+00
   5.1272727e-01   1.0000000e+00
   5.1636364e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2363636e-01   1.0000000e+00
   5.2727273e-01   1.0000000e+00
   5.3090909e-01   1.0000000e+00
   5.3454545e-01   1.0000000e+00
   5.3818182e-01   1.0000000e+00
   5.4181818e-01   1.0000000e+00
   5.4545455e-01   1.0000000e+00
   5.4909091e-01   1.0000000e+00
   5.5272727e-01   1.0000000e+00
   5.5636364e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6363636e-01   1.0000000e+00
   5.6727273e-01   1.0000000e+00
   5.7090909e-01   2.0040420e-60
   5.7454545e-01   1.0079112e-58
   5.7818182e-01   4.8662855e-57
   5.8181818e-01   2.2543370e-55
   5.8545455e-01   1.0015366e-53
   5.8909091e-01   4.2649793e-52
   5.9272727e-01   1.7399586e-50
   5.9636364e-01   6.7966794e-49
   6.0000000e-01   2.5406712e-47
   6.0363636e-01   9.0833422e-46
   6.0727273e-01   3.1040855e-44
   6.1090909e-01   1.0133302e-42
   6.1454545e-01   3.1581246e-41
   6.1818182e-01   9.3905887e-40
   6.2181818e-01   2.6623096e-38
   6.2545455e-01   7.1917671e-37
   6.2909091e-01   1.8498010e-35
   6.3272727e-01   4.5270935e-34
   6.3636364e-01   1.0534233e-32
   6.4000000e-01   2.3288972e-31
   6.4363636e-01   4.8879554e-30
   6.4727273e-01   9.7317174e-29
   6.5090909e-01   1.8364655e-27
   6.5454545e-01   3.2820282e-26
   6.5818182e-01   5.5499917e-25
   6.6181818e-01   8.8724961e-24
   6.6545455e-01   1.3396889e-22
   6.6909091e-01   1.9087794e-21
   6.7272727e-01   2.5637612e-20
   6.7636364e-01   3.2428937e-19
   6.8000000e-01   3.8589658e-18
   6.8363636e-01   4.3154689e-17
   6.8727273e-01   4.5302822e-16
   6.9090909e-01   4.4593266e-15
   6.9454545e-01   4.1110371e-14
   6.9818182e-01   3.5452545e-13
   7.0181818e-01   2.8563892e-12
   7.0545455e-01   2.1473625e-11
   7.0909091e-01   1.5043174e-10
   7.1272727e-01   9.8069080e-10
   7.1636364e-01   5.9412815e-09
   7.2000000e-01   3.3401493e-08
   7.2363636e-01   1.7400361e-07
   7.2727273e-01   8.3871517e-07
   7.3090909e-01   3.7349335e-06
   7.3454545e-01   1.5342863e-05
   7.3818182e-01   5.8053447e-05
   7.4181818e-01   2.0202164e-04
   7.4545455e-01   6.4562963e-04
   7.4909091e-01   1.8922704e-03
   7.5272727e-01   5.0797893e-03
   7.5636364e-01   1.2476592e-02
   7.6000000e-01   2.8013761e-02
   7.6363636e-01   5.7473978e-02
   7.6727273e-01   1.0775160e-01
   7.7090909e-01   1.8474635e-01
   7.7454545e-01   2.9020884e-01
   7.7818182e-01   4.1897824e-01
   7.8181818e-01   5.5863155e-01
   7.8545455e-01   6.9265247e-01
   7.8909091e-01   8.0600767e-01
   7.9272727e-01   8.9015121e-01
   7.9636364e-01   9.4472239e-01
   8.0000000e-01   9.7549775e-01
   8.0363636e-01   9.9051341e-01
   8.0727273e-01   9.9681791e-01
   8.1090909e-01   9.9908272e-01
   8.1454545e-01   9.9977461e-01
   8.1818182e-01   9.9995318e-01
   8.2181818e-01   9.9999185e-01
   8.2545455e-01   9.9999882e-01
   8.2909091e-01   9.9999986e-01
   8.3272727e-01   9.9999999e-01
   8.3636364e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4363636e-01   1.0000000e+00
   8.4727273e-01   1.0000000e+00
   8.5090909e-01   1.0000000e+00
   8.5454545e-01   1.0000000e+00
   8.5818182e-01   1.0000000e+00
   8.6181818e-01   1.0000000e+00
   8.6545455e-01   1.0000000e+00
   8.6909091e-01   1.0000000e+00
   8.7272727e-01   1.0000000e+00
   8.7636364e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8363636e-01   1.0000000e+00
   8.8727273e-01   1.0000000e+00
   8.9090909e-01   1.0000000e+00
   8.9454545e-01   1.0000000e+00
   8.9818182e-01   1.0000000e+00
   9.0181818e-01   1.0000000e+00
   9.0545455e-01   1.0000000e+00
   9.0909091e-01   1.0000000e+00
   9.1272727e-01   1.0000000e+00
   9.1636364e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2363636e-01   1.0000000e+00
   9.2727273e-01   1.0000000e+00
   9.3090909e-01   1.0000000e+00
   9.3454545e-01   1.0000000e+00
   9.3818182e-01   1.0000000e+00
   9.4181818e-01   1.0000000e+00
   9.4545455e-01   1.0000000e+00
   9.4909091e-01   1.0000000e+00
   9.5272727e-01   1.0000000e+00
   9.5636364e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6363636e-01   1.0000000e+00
   9.6727273e-01   1.0000000e+00
   9.7090909e-01   1.0000000e+00
   9.7454545e-01   1.0000000e+00
   9.7818182e-01   1.0000000e+00
   9.8181818e-01   1.0000000e+00
   9.8545455e-01   1.0000000e+00
   9.8909091e-01   1.0000000e+00
   9.9272727e-01   1.0000000e+00
   9.9636364e-01   1.0000000e+00
   1.0000000e+00             NaN


==> data/ES_BS_Nmin.dat <==
   1.0000000e+01   1.3100000e+02
   1.1000000e+01   1.4233333e+02
   1.2000000e+01   1.5300000e+02
   1.3000000e+01   1.6380000e+02
   1.4000000e+01   1.7420000e+02
   1.5000000e+01   1.8460000e+02
   1.6000000e+01   1.9440000e+02
   1.7000000e+01   2.0420000e+02
   1.8000000e+01   2.1360000e+02
   1.9000000e+01   2.2300000e+02
   2.0000000e+01   2.3220000e+02
   2.1000000e+01   2.4120000e+02
   2.2000000e+01   2.5000000e+02
   2.3000000e+01   2.5860000e+02
   2.4000000e+01   2.6666667e+02
   2.5000000e+01   2.7500000e+02


==> data/ES_BS_comp_1.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -0.0000000e+00
   2.0000000e-02  -0.0000000e+00
   3.0000000e-02  -0.0000000e+00
   4.0000000e-02  -0.0000000e+00
   5.0000000e-02  -0.0000000e+00
   6.0000000e-02  -0.0000000e+00
   7.0000000e-02  -0.0000000e+00
   8.0000000e-02  -0.0000000e+00
   9.0000000e-02  -0.0000000e+00
   1.0000000e-01  -0.0000000e+00
   1.1000000e-01  -0.0000000e+00
   1.2000000e-01  -0.0000000e+00
   1.3000000e-01  -0.0000000e+00
   1.4000000e-01  -0.0000000e+00
   1.5000000e-01  -0.0000000e+00
   1.6000000e-01  -0.0000000e+00
   1.7000000e-01  -0.0000000e+00
   1.8000000e-01  -0.0000000e+00
   1.9000000e-01   7.0108587e-02
   2.0000000e-01   1.4067000e+00
   2.1000000e-01   3.3151003e+00
   2.2000000e-01   4.4895054e+00
   2.3000000e-01   4.3525396e+00
   2.4000000e-01   4.1708161e+00
   2.5000000e-01   4.0036706e+00
   2.6000000e-01   3.8494166e+00
   2.7000000e-01   3.7066169e+00
   2.8000000e-01   3.5740404e+00
   2.9000000e-01   3.4506265e+00
   3.0000000e-01   3.3354565e+00
   3.1000000e-01   3.2277306e+00
   3.2000000e-01   3.1267492e+00
   3.3000000e-01   3.0318979e+00
   3.4000000e-01   2.9426346e+00
   3.5000000e-01   2.8584795e+00
   3.6000000e-01   2.7790061e+00
   3.7000000e-01   2.7038340e+00
   3.8000000e-01   2.6326232e+00
   3.9000000e-01   2.5650685e+00
   4.0000000e-01   2.5008953e+00
   4.1000000e-01   2.4398557e+00
   4.2000000e-01   2.3817257e+00
   4.3000000e-01   2.3263020e+00
   4.4000000e-01   2.2733998e+00
   4.5000000e-01   2.2228509e+00
   4.6000000e-01   2.1745016e+00
   4.7000000e-01   2.1282114e+00
   4.8000000e-01   2.0838513e+00
   4.9000000e-01   2.0413032e+00
   5.0000000e-01   2.0004583e+00
   5.1000000e-01   1.9612162e+00
   5.2000000e-01   1.9234843e+00
   5.3000000e-01   1.8871772e+00
   5.4000000e-01   1.8522156e+00
   5.5000000e-01   1.8185261e+00
   5.6000000e-01   1.7860405e+00
   5.7000000e-01   1.7546953e+00
   5.8000000e-01   1.7244315e+00
   5.9000000e-01   1.6953382e+00
   6.0000000e-01   1.6663599e+00


==> data/ES_BS_comp_10.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   4.5727815e+00
   3.2000000e-01   9.3152959e+00
   3.3000000e-01   1.0387638e+01
   3.4000000e-01   1.0173152e+01
   3.5000000e-01   9.8840579e+00
   3.6000000e-01   9.6095322e+00
   3.7000000e-01   9.3498152e+00
   3.8000000e-01   9.1037674e+00
   3.9000000e-01   8.8703375e+00
   4.0000000e-01   8.6485790e+00
   4.1000000e-01   8.4376381e+00
   4.2000000e-01   8.2367419e+00
   4.3000000e-01   8.0451898e+00
   4.4000000e-01   7.8623446e+00
   4.5000000e-01   7.6876258e+00
   4.6000000e-01   7.5205035e+00
   4.7000000e-01   7.3604928e+00
   4.8000000e-01   7.2071492e+00
   4.9000000e-01   7.0600645e+00
   5.0000000e-01   6.9188632e+00
   5.1000000e-01   6.7831993e+00
   5.2000000e-01   6.6527531e+00
   5.3000000e-01   6.5272295e+00
   5.4000000e-01   6.4063548e+00
   5.5000000e-01   6.2898757e+00
   5.6000000e-01   6.1775565e+00
   5.7000000e-01   6.0691783e+00
   5.8000000e-01   5.9645373e+00
   5.9000000e-01   5.8634434e+00
   6.0000000e-01   5.7657194e+00


==> data/ES_BS_comp_10_Rayleigh.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -0.0000000e+00
   2.0000000e-02  -0.0000000e+00
   3.0000000e-02  -0.0000000e+00
   4.0000000e-02  -0.0000000e+00
   5.0000000e-02  -0.0000000e+00
   6.0000000e-02  -0.0000000e+00
   7.0000000e-02  -0.0000000e+00
   8.0000000e-02  -0.0000000e+00
   9.0000000e-02  -0.0000000e+00
   1.0000000e-01  -0.0000000e+00
   1.1000000e-01  -0.0000000e+00
   1.2000000e-01  -0.0000000e+00
   1.3000000e-01  -0.0000000e+00
   1.4000000e-01  -0.0000000e+00
   1.5000000e-01  -0.0000000e+00
   1.6000000e-01  -0.0000000e+00
   1.7000000e-01  -0.0000000e+00
   1.8000000e-01  -0.0000000e+00
   1.9000000e-01  -0.0000000e+00
   2.0000000e-01  -0.0000000e+00
   2.1000000e-01  -0.0000000e+00
   2.2000000e-01  -0.0000000e+00
   2.3000000e-01  -0.0000000e+00
   2.4000000e-01  -0.0000000e+00
   2.5000000e-01  -0.0000000e+00
   2.6000000e-01  -0.0000000e+00
   2.7000000e-01  -0.0000000e+00
   2.8000000e-01  -0.0000000e+00
   2.9000000e-01  -0.0000000e+00
   3.0000000e-01   3.9030500e-01
   3.1000000e-01   1.8377481e+00
   3.2000000e-01   4.4967361e+00
   3.3000000e-01   7.3150125e+00
   3.4000000e-01   9.0900951e+00
   3.5000000e-01   9.6342120e+00
   3.6000000e-01   9.5647046e+00
   3.7000000e-01   9.3495291e+00
   3.8000000e-01   9.1071521e+00
   3.9000000e-01   8.8736620e+00
   4.0000000e-01   8.6516747e+00
   4.1000000e-01   8.4405135e+00
   4.2000000e-01   8.2394171e+00
   4.3000000e-01   8.0476826e+00
   4.4000000e-01   7.8646713e+00
   4.5000000e-01   7.6898008e+00
   4.6000000e-01   7.5225396e+00
   4.7000000e-01   7.3624017e+00
   4.8000000e-01   7.2089412e+00
   4.9000000e-01   7.0617490e+00
   5.0000000e-01   6.9204486e+00
   5.1000000e-01   6.7846932e+00
   5.2000000e-01   6.6541625e+00
   5.3000000e-01   6.5285605e+00
   5.4000000e-01   6.4076133e+00
   5.5000000e-01   6.2910667e+00
   5.6000000e-01   6.1786848e+00
   5.7000000e-01   6.0702483e+00
   5.8000000e-01   5.9655529e+00
   5.9000000e-01   5.8649067e+00
   6.0000000e-01   5.7646581e+00


==> data/ES_BS_comp_1_Rayleigh.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -0.0000000e+00
   2.0000000e-02  -0.0000000e+00
   3.0000000e-02  -0.0000000e+00
   4.0000000e-02  -0.0000000e+00
   5.0000000e-02  -0.0000000e+00
   6.0000000e-02  -0.0000000e+00
   7.0000000e-02  -0.0000000e+00
   8.0000000e-02  -0.0000000e+00
   9.0000000e-02  -0.0000000e+00
   1.0000000e-01  -0.0000000e+00
   1.1000000e-01  -0.0000000e+00
   1.2000000e-01  -0.0000000e+00
   1.3000000e-01  -0.0000000e+00
   1.4000000e-01  -0.0000000e+00
   1.5000000e-01  -0.0000000e+00
   1.6000000e-01  -0.0000000e+00
   1.7000000e-01  -0.0000000e+00
   1.8000000e-01  -0.0000000e+00
   1.9000000e-01   5.3032024e-02
   2.0000000e-01   1.0502744e+00
   2.1000000e-01   2.7988281e+00
   2.2000000e-01   4.1507899e+00
   2.3000000e-01   4.3473183e+00
   2.4000000e-01   4.1708051e+00
   2.5000000e-01   4.0036706e+00
   2.6000000e-01   3.8494166e+00
   2.7000000e-01   3.7066169e+00
   2.8000000e-01   3.5740404e+00
   2.9000000e-01   3.4506265e+00
   3.0000000e-01   3.3354565e+00
   3.1000000e-01   3.2277306e+00
   3.2000000e-01   3.1267492e+00
   3.3000000e-01   3.0318979e+00
   3.4000000e-01   2.9426346e+00
   3.5000000e-01   2.8584795e+00
   3.6000000e-01   2.7790061e+00
   3.7000000e-01   2.7038340e+00
   3.8000000e-01   2.6326232e+00
   3.9000000e-01   2.5650685e+00
   4.0000000e-01   2.5008953e+00
   4.1000000e-01   2.4398557e+00
   4.2000000e-01   2.3817257e+00
   4.3000000e-01   2.3263020e+00
   4.4000000e-01   2.2733998e+00
   4.5000000e-01   2.2228509e+00
   4.6000000e-01   2.1745016e+00
   4.7000000e-01   2.1282114e+00
   4.8000000e-01   2.0838513e+00
   4.9000000e-01   2.0413032e+00
   5.0000000e-01   2.0004583e+00
   5.1000000e-01   1.9612162e+00
   5.2000000e-01   1.9234843e+00
   5.3000000e-01   1.8871772e+00
   5.4000000e-01   1.8522156e+00
   5.5000000e-01   1.8185261e+00
   5.6000000e-01   1.7860405e+00
   5.7000000e-01   1.7546953e+00
   5.8000000e-01   1.7244315e+00
   5.9000000e-01   1.6953382e+00
   6.0000000e-01   1.6663599e+00


==> data/ES_US_1050.dat <==
   0.0000000e+00             NaN
   9.5238095e-04   1.0000000e+00
   1.9047619e-03   1.0000000e+00
   2.8571429e-03   1.0000000e+00
   3.8095238e-03   1.0000000e+00
   4.7619048e-03   1.0000000e+00
   5.7142857e-03   1.0000000e+00
   6.6666667e-03   1.0000000e+00
   7.6190476e-03   1.0000000e+00
   8.5714286e-03   1.0000000e+00
   9.5238095e-03   1.0000000e+00
   1.0476190e-02   1.0000000e+00
   1.1428571e-02   1.0000000e+00
   1.2380952e-02   1.0000000e+00
   1.3333333e-02   1.0000000e+00
   1.4285714e-02   1.0000000e+00
   1.5238095e-02   1.0000000e+00
   1.6190476e-02   1.0000000e+00
   1.7142857e-02   1.0000000e+00
   1.8095238e-02   1.0000000e+00
   1.9047619e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.0952381e-02   1.0000000e+00
   2.1904762e-02   1.0000000e+00
   2.2857143e-02   1.0000000e+00
   2.3809524e-02   1.0000000e+00
   2.4761905e-02   1.0000000e+00
   2.5714286e-02   1.0000000e+00
   2.6666667e-02   1.0000000e+00
   2.7619048e-02   1.0000000e+00
   2.8571429e-02   1.0000000e+00
   2.9523810e-02   1.0000000e+00
   3.0476190e-02   1.0000000e+00
   3.1428571e-02   1.0000000e+00
   3.2380952e-02   1.0000000e+00
   3.3333333e-02   1.0000000e+00
   3.4285714e-02   1.0000000e+00
   3.5238095e-02   1.0000000e+00
   3.6190476e-02   1.0000000e+00
   3.7142857e-02   1.0000000e+00
   3.8095238e-02   1.0000000e+00
   3.9047619e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.0952381e-02   1.0000000e+00
   4.1904762e-02   1.0000000e+00
   4.2857143e-02   1.0000000e+00
   4.3809524e-02   1.0000000e+00
   4.4761905e-02   1.0000000e+00
   4.5714286e-02   1.0000000e+00
   4.6666667e-02   1.0000000e+00
   4.7619048e-02   1.0000000e+00
   4.8571429e-02   1.0000000e+00
   4.9523810e-02   1.0000000e+00
   5.0476190e-02   1.0000000e+00
   5.1428571e-02   1.0000000e+00
   5.2380952e-02   1.0000000e+00
   5.3333333e-02   1.0000000e+00
   5.4285714e-02   1.0000000e+00
   5.5238095e-02   1.0000000e+00
   5.6190476e-02   1.0000000e+00
   5.7142857e-02   1.0000000e+00
   5.8095238e-02   1.0000000e+00
   5.9047619e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.0952381e-02   1.0000000e+00
   6.1904762e-02   1.0000000e+00
   6.2857143e-02   1.0000000e+00
   6.3809524e-02   1.0000000e+00
   6.4761905e-02   1.0000000e+00
   6.5714286e-02   1.0000000e+00
   6.6666667e-02   1.0000000e+00
   6.7619048e-02   1.0000000e+00
   6.8571429e-02   1.0000000e+00
   6.9523810e-02   1.0000000e+00
   7.0476190e-02   1.0000000e+00
   7.1428571e-02   1.0000000e+00
   7.2380952e-02   1.0000000e+00
   7.3333333e-02   1.0000000e+00
   7.4285714e-02   1.0000000e+00
   7.5238095e-02   1.0000000e+00
   7.6190476e-02   1.0000000e+00
   7.7142857e-02   1.0000000e+00
   7.8095238e-02   1.0000000e+00
   7.9047619e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.0952381e-02   1.0000000e+00
   8.1904762e-02   1.0000000e+00
   8.2857143e-02   1.0000000e+00
   8.3809524e-02   1.0000000e+00
   8.4761905e-02   1.0000000e+00
   8.5714286e-02   1.0000000e+00
   8.6666667e-02   1.0000000e+00
   8.7619048e-02   1.0000000e+00
   8.8571429e-02   1.0000000e+00
   8.9523810e-02   1.0000000e+00
   9.0476190e-02   1.0000000e+00
   9.1428571e-02   1.0000000e+00
   9.2380952e-02   1.0000000e+00
   9.3333333e-02   1.0000000e+00
   9.4285714e-02   1.0000000e+00
   9.5238095e-02   1.0000000e+00
   9.6190476e-02   1.0000000e+00
   9.7142857e-02   1.0000000e+00
   9.8095238e-02   1.0000000e+00
   9.9047619e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0095238e-01   1.0000000e+00
   1.0190476e-01   1.0000000e+00
   1.0285714e-01   1.0000000e+00
   1.0380952e-01   1.0000000e+00
   1.0476190e-01   1.0000000e+00
   1.0571429e-01   1.0000000e+00
   1.0666667e-01   1.0000000e+00
   1.0761905e-01   1.0000000e+00
   1.0857143e-01   1.0000000e+00
   1.0952381e-01   1.0000000e+00
   1.1047619e-01   1.0000000e+00
   1.1142857e-01   1.0000000e+00
   1.1238095e-01   1.0000000e+00
   1.1333333e-01   1.0000000e+00
   1.1428571e-01   1.0000000e+00
   1.1523810e-01   1.0000000e+00
   1.1619048e-01   1.0000000e+00
   1.1714286e-01   1.0000000e+00
   1.1809524e-01   1.0000000e+00
   1.1904762e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2095238e-01   1.0000000e+00
   1.2190476e-01   1.0000000e+00
   1.2285714e-01   1.0000000e+00
   1.2380952e-01   1.0000000e+00
   1.2476190e-01   1.0000000e+00
   1.2571429e-01   1.0000000e+00
   1.2666667e-01   1.0000000e+00
   1.2761905e-01   1.0000000e+00
   1.2857143e-01   1.0000000e+00
   1.2952381e-01   1.0000000e+00
   1.3047619e-01   1.0000000e+00
   1.3142857e-01   1.0000000e+00
   1.3238095e-01   1.0000000e+00
   1.3333333e-01   1.0000000e+00
   1.3428571e-01   1.0000000e+00
   1.3523810e-01   1.0000000e+00
   1.3619048e-01   1.0000000e+00
   1.3714286e-01   1.0000000e+00
   1.3809524e-01   1.0000000e+00
   1.3904762e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4095238e-01   1.0000000e+00
   1.4190476e-01   1.0000000e+00
   1.4285714e-01   1.0000000e+00
   1.4380952e-01   1.0000000e+00
   1.4476190e-01   1.0000000e+00
   1.4571429e-01   1.0000000e+00
   1.4666667e-01   1.0000000e+00
   1.4761905e-01   1.0000000e+00
   1.4857143e-01   1.0000000e+00
   1.4952381e-01   1.0000000e+00
   1.5047619e-01   1.0000000e+00
   1.5142857e-01   1.0000000e+00
   1.5238095e-01   1.0000000e+00
   1.5333333e-01   1.0000000e+00
   1.5428571e-01   1.0000000e+00
   1.5523810e-01   1.0000000e+00
   1.5619048e-01   1.0000000e+00
   1.5714286e-01   1.0000000e+00
   1.5809524e-01   1.0000000e+00
   1.5904762e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6095238e-01   1.0000000e+00
   1.6190476e-01   1.0000000e+00
   1.6285714e-01   1.0000000e+00
   1.6380952e-01   1.0000000e+00
   1.6476190e-01   1.0000000e+00
   1.6571429e-01   1.0000000e+00
   1.6666667e-01   1.0000000e+00
   1.6761905e-01   1.0000000e+00
   1.6857143e-01   1.0000000e+00
   1.6952381e-01   1.0000000e+00
   1.7047619e-01   1.0000000e+00
   1.7142857e-01   1.0000000e+00
   1.7238095e-01   1.0000000e+00
   1.7333333e-01   1.0000000e+00
   1.7428571e-01   1.0000000e+00
   1.7523810e-01   1.0000000e+00
   1.7619048e-01   1.0000000e+00
   1.7714286e-01   1.0000000e+00
   1.7809524e-01   1.0000000e+00
   1.7904762e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8095238e-01   1.0000000e+00
   1.8190476e-01   1.0000000e+00
   1.8285714e-01   1.0000000e+00
   1.8380952e-01   1.0000000e+00
   1.8476190e-01   1.0000000e+00
   1.8571429e-01   1.0000000e+00
   1.8666667e-01   1.0000000e+00
   1.8761905e-01   1.0000000e+00
   1.8857143e-01   1.0000000e+00
   1.8952381e-01   1.0000000e+00
   1.9047619e-01   1.0000000e+00
   1.9142857e-01   1.0000000e+00
   1.9238095e-01   1.0000000e+00
   1.9333333e-01   1.0000000e+00
   1.9428571e-01   1.0000000e+00
   1.9523810e-01   1.0000000e+00
   1.9619048e-01   1.0000000e+00
   1.9714286e-01   1.0000000e+00
   1.9809524e-01   1.0000000e+00
   1.9904762e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0095238e-01   1.0000000e+00
   2.0190476e-01   1.0000000e+00
   2.0285714e-01   1.0000000e+00
   2.0380952e-01   1.0000000e+00
   2.0476190e-01   1.0000000e+00
   2.0571429e-01   1.0000000e+00
   2.0666667e-01   1.0000000e+00
   2.0761905e-01   1.0000000e+00
   2.0857143e-01   1.0000000e+00
   2.0952381e-01   1.0000000e+00
   2.1047619e-01   1.0000000e+00
   2.1142857e-01   1.0000000e+00
   2.1238095e-01   1.0000000e+00
   2.1333333e-01   1.0000000e+00
   2.1428571e-01   1.0000000e+00
   2.1523810e-01   1.0000000e+00
   2.1619048e-01   1.0000000e+00
   2.1714286e-01   1.0000000e+00
   2.1809524e-01   1.0000000e+00
   2.1904762e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2095238e-01   1.0000000e+00
   2.2190476e-01   1.0000000e+00
   2.2285714e-01   1.0000000e+00
   2.2380952e-01   1.0000000e+00
   2.2476190e-01   1.0000000e+00
   2.2571429e-01   1.0000000e+00
   2.2666667e-01   1.0000000e+00
   2.2761905e-01   1.0000000e+00
   2.2857143e-01   1.0000000e+00
   2.2952381e-01   1.0000000e+00
   2.3047619e-01   1.0000000e+00
   2.3142857e-01   1.0000000e+00
   2.3238095e-01   1.0000000e+00
   2.3333333e-01   1.0000000e+00
   2.3428571e-01   1.0000000e+00
   2.3523810e-01   1.0000000e+00
   2.3619048e-01   1.0000000e+00
   2.3714286e-01   1.0000000e+00
   2.3809524e-01   1.0000000e+00
   2.3904762e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4095238e-01   1.0000000e+00
   2.4190476e-01   1.0000000e+00
   2.4285714e-01   1.0000000e+00
   2.4380952e-01   1.0000000e+00
   2.4476190e-01   1.0000000e+00
   2.4571429e-01   1.0000000e+00
   2.4666667e-01   1.0000000e+00
   2.4761905e-01   1.0000000e+00
   2.4857143e-01   1.0000000e+00
   2.4952381e-01   1.0000000e+00
   2.5047619e-01   1.0000000e+00
   2.5142857e-01   1.0000000e+00
   2.5238095e-01   1.0000000e+00
   2.5333333e-01   1.0000000e+00
   2.5428571e-01   1.0000000e+00
   2.5523810e-01   1.0000000e+00
   2.5619048e-01   1.0000000e+00
   2.5714286e-01   1.0000000e+00
   2.5809524e-01   1.0000000e+00
   2.5904762e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6095238e-01   1.0000000e+00
   2.6190476e-01   1.0000000e+00
   2.6285714e-01   1.0000000e+00
   2.6380952e-01   1.0000000e+00
   2.6476190e-01   1.0000000e+00
   2.6571429e-01   1.0000000e+00
   2.6666667e-01   1.0000000e+00
   2.6761905e-01   1.0000000e+00
   2.6857143e-01   1.0000000e+00
   2.6952381e-01   1.0000000e+00
   2.7047619e-01   1.0000000e+00
   2.7142857e-01   1.0000000e+00
   2.7238095e-01   1.0000000e+00
   2.7333333e-01   1.0000000e+00
   2.7428571e-01   1.0000000e+00
   2.7523810e-01   1.0000000e+00
   2.7619048e-01   1.0000000e+00
   2.7714286e-01   1.0000000e+00
   2.7809524e-01   1.0000000e+00
   2.7904762e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8095238e-01   1.0000000e+00
   2.8190476e-01   1.0000000e+00
   2.8285714e-01   1.0000000e+00
   2.8380952e-01   1.0000000e+00
   2.8476190e-01   1.0000000e+00
   2.8571429e-01   1.0000000e+00
   2.8666667e-01   1.0000000e+00
   2.8761905e-01   1.0000000e+00
   2.8857143e-01   1.0000000e+00
   2.8952381e-01   1.0000000e+00
   2.9047619e-01   1.0000000e+00
   2.9142857e-01   1.0000000e+00
   2.9238095e-01   1.0000000e+00
   2.9333333e-01   1.0000000e+00
   2.9428571e-01   1.0000000e+00
   2.9523810e-01   1.0000000e+00
   2.9619048e-01   1.0000000e+00
   2.9714286e-01   1.0000000e+00
   2.9809524e-01   1.0000000e+00
   2.9904762e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0095238e-01   1.0000000e+00
   3.0190476e-01   1.0000000e+00
   3.0285714e-01   1.0000000e+00
   3.0380952e-01   1.0000000e+00
   3.0476190e-01   1.0000000e+00
   3.0571429e-01   1.0000000e+00
   3.0666667e-01   1.0000000e+00
   3.0761905e-01   1.0000000e+00
   3.0857143e-01   1.0000000e+00
   3.0952381e-01   1.0000000e+00
   3.1047619e-01   1.0000000e+00
   3.1142857e-01   1.0000000e+00
   3.1238095e-01   1.0000000e+00
   3.1333333e-01   1.0000000e+00
   3.1428571e-01   1.0000000e+00
   3.1523810e-01   1.0000000e+00
   3.1619048e-01   1.0000000e+00
   3.1714286e-01   1.0000000e+00
   3.1809524e-01   1.0000000e+00
   3.1904762e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2095238e-01   1.0000000e+00
   3.2190476e-01   1.0000000e+00
   3.2285714e-01   1.0000000e+00
   3.2380952e-01   1.0000000e+00
   3.2476190e-01   1.0000000e+00
   3.2571429e-01   1.0000000e+00
   3.2666667e-01   1.0000000e+00
   3.2761905e-01   1.0000000e+00
   3.2857143e-01   1.0000000e+00
   3.2952381e-01   1.0000000e+00
   3.3047619e-01   1.0000000e+00
   3.3142857e-01   1.0000000e+00
   3.3238095e-01   1.0000000e+00
   3.3333333e-01   1.0000000e+00
   3.3428571e-01   1.0000000e+00
   3.3523810e-01   1.0000000e+00
   3.3619048e-01   1.0000000e+00
   3.3714286e-01   1.0000000e+00
   3.3809524e-01   1.0000000e+00
   3.3904762e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4095238e-01   1.0000000e+00
   3.4190476e-01   1.0000000e+00
   3.4285714e-01   1.0000000e+00
   3.4380952e-01   1.0000000e+00
   3.4476190e-01   1.0000000e+00
   3.4571429e-01   1.0000000e+00
   3.4666667e-01   1.0000000e+00
   3.4761905e-01   1.0000000e+00
   3.4857143e-01   1.0000000e+00
   3.4952381e-01   1.0000000e+00
   3.5047619e-01   1.0000000e+00
   3.5142857e-01   1.0000000e+00
   3.5238095e-01   1.0000000e+00
   3.5333333e-01   1.0000000e+00
   3.5428571e-01   1.0000000e+00
   3.5523810e-01   1.0000000e+00
   3.5619048e-01   1.0000000e+00
   3.5714286e-01   1.0000000e+00
   3.5809524e-01   1.0000000e+00
   3.5904762e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6095238e-01   1.0000000e+00
   3.6190476e-01   1.0000000e+00
   3.6285714e-01   1.0000000e+00
   3.6380952e-01   1.0000000e+00
   3.6476190e-01   1.0000000e+00
   3.6571429e-01   1.0000000e+00
   3.6666667e-01   1.0000000e+00
   3.6761905e-01   1.0000000e+00
   3.6857143e-01   1.0000000e+00
   3.6952381e-01   1.0000000e+00
   3.7047619e-01   1.0000000e+00
   3.7142857e-01   1.0000000e+00
   3.7238095e-01   1.0000000e+00
   3.7333333e-01   1.0000000e+00
   3.7428571e-01   1.0000000e+00
   3.7523810e-01   1.0000000e+00
   3.7619048e-01   1.0000000e+00
   3.7714286e-01   1.0000000e+00
   3.7809524e-01   1.0000000e+00
   3.7904762e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8095238e-01   1.0000000e+00
   3.8190476e-01   1.0000000e+00
   3.8285714e-01   1.0000000e+00
   3.8380952e-01   1.0000000e+00
   3.8476190e-01   1.0000000e+00
   3.8571429e-01   1.0000000e+00
   3.8666667e-01   1.0000000e+00
   3.8761905e-01   1.0000000e+00
   3.8857143e-01   1.0000000e+00
   3.8952381e-01   1.0000000e+00
   3.9047619e-01   1.0000000e+00
   3.9142857e-01   1.0000000e+00
   3.9238095e-01   1.0000000e+00
   3.9333333e-01   1.0000000e+00
   3.9428571e-01   1.0000000e+00
   3.9523810e-01   1.0000000e+00
   3.9619048e-01   1.0000000e+00
   3.9714286e-01   1.0000000e+00
   3.9809524e-01   1.0000000e+00
   3.9904762e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0095238e-01   1.0000000e+00
   4.0190476e-01   1.0000000e+00
   4.0285714e-01   1.0000000e+00
   4.0380952e-01   1.0000000e+00
   4.0476190e-01   1.0000000e+00
   4.0571429e-01   1.0000000e+00
   4.0666667e-01   1.0000000e+00
   4.0761905e-01   1.0000000e+00
   4.0857143e-01   1.0000000e+00
   4.0952381e-01   1.0000000e+00
   4.1047619e-01   1.0000000e+00
   4.1142857e-01   1.0000000e+00
   4.1238095e-01   1.0000000e+00
   4.1333333e-01   1.0000000e+00
   4.1428571e-01   1.0000000e+00
   4.1523810e-01   1.0000000e+00
   4.1619048e-01   1.0000000e+00
   4.1714286e-01   1.0000000e+00
   4.1809524e-01   1.0000000e+00
   4.1904762e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2095238e-01   1.0000000e+00
   4.2190476e-01   1.0000000e+00
   4.2285714e-01   1.0000000e+00
   4.2380952e-01   1.0000000e+00
   4.2476190e-01   1.0000000e+00
   4.2571429e-01   1.0000000e+00
   4.2666667e-01   1.0000000e+00
   4.2761905e-01   1.0000000e+00
   4.2857143e-01   1.0000000e+00
   4.2952381e-01   1.0000000e+00
   4.3047619e-01   1.0000000e+00
   4.3142857e-01   1.0000000e+00
   4.3238095e-01   1.0000000e+00
   4.3333333e-01   1.0000000e+00
   4.3428571e-01   1.0000000e+00
   4.3523810e-01   1.0000000e+00
   4.3619048e-01   1.0000000e+00
   4.3714286e-01   1.0000000e+00
   4.3809524e-01   1.0000000e+00
   4.3904762e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4095238e-01   1.0000000e+00
   4.4190476e-01   1.0000000e+00
   4.4285714e-01   1.0000000e+00
   4.4380952e-01   1.0000000e+00
   4.4476190e-01   1.0000000e+00
   4.4571429e-01   1.0000000e+00
   4.4666667e-01   1.0000000e+00
   4.4761905e-01   1.0000000e+00
   4.4857143e-01   1.0000000e+00
   4.4952381e-01   1.0000000e+00
   4.5047619e-01   1.0000000e+00
   4.5142857e-01   1.0000000e+00
   4.5238095e-01   1.0000000e+00
   4.5333333e-01   1.0000000e+00
   4.5428571e-01   1.0000000e+00
   4.5523810e-01   1.0000000e+00
   4.5619048e-01   1.0000000e+00
   4.5714286e-01   1.0000000e+00
   4.5809524e-01   1.0000000e+00
   4.5904762e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6095238e-01   1.0000000e+00
   4.6190476e-01   1.0000000e+00
   4.6285714e-01   1.0000000e+00
   4.6380952e-01   1.0000000e+00
   4.6476190e-01   1.0000000e+00
   4.6571429e-01   1.0000000e+00
   4.6666667e-01   1.0000000e+00
   4.6761905e-01   1.0000000e+00
   4.6857143e-01   1.0000000e+00
   4.6952381e-01   1.0000000e+00
   4.7047619e-01   1.0000000e+00
   4.7142857e-01   1.0000000e+00
   4.7238095e-01   1.0000000e+00
   4.7333333e-01   1.0000000e+00
   4.7428571e-01   1.0000000e+00
   4.7523810e-01   1.0000000e+00
   4.7619048e-01   1.0000000e+00
   4.7714286e-01   1.0000000e+00
   4.7809524e-01   1.0000000e+00
   4.7904762e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8095238e-01   1.0000000e+00
   4.8190476e-01   1.0000000e+00
   4.8285714e-01   1.0000000e+00
   4.8380952e-01   1.0000000e+00
   4.8476190e-01   1.0000000e+00
   4.8571429e-01   1.0000000e+00
   4.8666667e-01   1.0000000e+00
   4.8761905e-01   1.0000000e+00
   4.8857143e-01   1.0000000e+00
   4.8952381e-01   1.0000000e+00
   4.9047619e-01   1.0000000e+00
   4.9142857e-01   1.0000000e+00
   4.9238095e-01   1.0000000e+00
   4.9333333e-01   1.0000000e+00
   4.9428571e-01   1.0000000e+00
   4.9523810e-01   1.0000000e+00
   4.9619048e-01   1.0000000e+00
   4.9714286e-01   1.0000000e+00
   4.9809524e-01   1.0000000e+00
   4.9904762e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0095238e-01   1.0000000e+00
   5.0190476e-01   1.0000000e+00
   5.0285714e-01   1.0000000e+00
   5.0380952e-01   1.0000000e+00
   5.0476190e-01   1.0000000e+00
   5.0571429e-01   1.0000000e+00
   5.0666667e-01   1.0000000e+00
   5.0761905e-01   1.0000000e+00
   5.0857143e-01   1.0000000e+00
   5.0952381e-01   1.0000000e+00
   5.1047619e-01   1.0000000e+00
   5.1142857e-01   1.0000000e+00
   5.1238095e-01   1.0000000e+00
   5.1333333e-01   1.0000000e+00
   5.1428571e-01   1.0000000e+00
   5.1523810e-01   1.0000000e+00
   5.1619048e-01   1.0000000e+00
   5.1714286e-01   1.0000000e+00
   5.1809524e-01   1.0000000e+00
   5.1904762e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2095238e-01   1.0000000e+00
   5.2190476e-01   1.0000000e+00
   5.2285714e-01   1.0000000e+00
   5.2380952e-01   1.0000000e+00
   5.2476190e-01   1.0000000e+00
   5.2571429e-01   1.0000000e+00
   5.2666667e-01   1.0000000e+00
   5.2761905e-01   1.0000000e+00
   5.2857143e-01   1.0000000e+00
   5.2952381e-01   1.0000000e+00
   5.3047619e-01   1.0000000e+00
   5.3142857e-01   1.0000000e+00
   5.3238095e-01   1.0000000e+00
   5.3333333e-01   1.0000000e+00
   5.3428571e-01   1.0000000e+00
   5.3523810e-01   1.0000000e+00
   5.3619048e-01   1.0000000e+00
   5.3714286e-01   1.0000000e+00
   5.3809524e-01   1.0000000e+00
   5.3904762e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4095238e-01   1.0000000e+00
   5.4190476e-01   1.0000000e+00
   5.4285714e-01   1.0000000e+00
   5.4380952e-01   1.0000000e+00
   5.4476190e-01   1.0000000e+00
   5.4571429e-01   1.0000000e+00
   5.4666667e-01   1.0000000e+00
   5.4761905e-01   1.0000000e+00
   5.4857143e-01   1.0000000e+00
   5.4952381e-01   1.0000000e+00
   5.5047619e-01   1.0000000e+00
   5.5142857e-01   1.0000000e+00
   5.5238095e-01   1.0000000e+00
   5.5333333e-01   1.0000000e+00
   5.5428571e-01   1.0000000e+00
   5.5523810e-01   1.0000000e+00
   5.5619048e-01   1.0000000e+00
   5.5714286e-01   1.0000000e+00
   5.5809524e-01   1.0000000e+00
   5.5904762e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6095238e-01   1.0000000e+00
   5.6190476e-01   1.0000000e+00
   5.6285714e-01   1.0000000e+00
   5.6380952e-01   1.0000000e+00
   5.6476190e-01   1.0000000e+00
   5.6571429e-01   1.0000000e+00
   5.6666667e-01   1.0000000e+00
   5.6761905e-01   1.0000000e+00
   5.6857143e-01   1.0000000e+00
   5.6952381e-01   1.0000000e+00
   5.7047619e-01   1.0000000e+00
   5.7142857e-01   1.0000000e+00
   5.7238095e-01   1.0000000e+00
   5.7333333e-01   1.0000000e+00
   5.7428571e-01   1.0000000e+00
   5.7523810e-01   1.0000000e+00
   5.7619048e-01   1.0000000e+00
   5.7714286e-01   1.0000000e+00
   5.7809524e-01   1.0000000e+00
   5.7904762e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8095238e-01   1.0000000e+00
   5.8190476e-01   1.0000000e+00
   5.8285714e-01   1.0000000e+00
   5.8380952e-01   1.0000000e+00
   5.8476190e-01   1.0000000e+00
   5.8571429e-01   1.0000000e+00
   5.8666667e-01   1.0000000e+00
   5.8761905e-01   1.0000000e+00
   5.8857143e-01   1.0000000e+00
   5.8952381e-01   1.0000000e+00
   5.9047619e-01   1.0000000e+00
   5.9142857e-01   1.0000000e+00
   5.9238095e-01   1.0000000e+00
   5.9333333e-01   1.0000000e+00
   5.9428571e-01   1.0000000e+00
   5.9523810e-01   1.0000000e+00
   5.9619048e-01   1.0000000e+00
   5.9714286e-01   1.0000000e+00
   5.9809524e-01   1.0000000e+00
   5.9904762e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0095238e-01   1.0000000e+00
   6.0190476e-01   1.0000000e+00
   6.0285714e-01   1.0000000e+00
   6.0380952e-01   1.0000000e+00
   6.0476190e-01   1.0000000e+00
   6.0571429e-01   1.0000000e+00
   6.0666667e-01   1.0000000e+00
   6.0761905e-01   1.0000000e+00
   6.0857143e-01   1.0000000e+00
   6.0952381e-01   1.0000000e+00
   6.1047619e-01   1.0000000e+00
   6.1142857e-01   1.0000000e+00
   6.1238095e-01   1.0000000e+00
   6.1333333e-01   1.0000000e+00
   6.1428571e-01   1.0000000e+00
   6.1523810e-01   1.0000000e+00
   6.1619048e-01   1.0000000e+00
   6.1714286e-01   1.0000000e+00
   6.1809524e-01   1.0000000e+00
   6.1904762e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2095238e-01   1.0000000e+00
   6.2190476e-01   1.0000000e+00
   6.2285714e-01   1.0000000e+00
   6.2380952e-01   1.0000000e+00
   6.2476190e-01   1.0000000e+00
   6.2571429e-01   1.0000000e+00
   6.2666667e-01   1.0000000e+00
   6.2761905e-01   1.0000000e+00
   6.2857143e-01   1.0000000e+00
   6.2952381e-01   1.0000000e+00
   6.3047619e-01   1.0000000e+00
   6.3142857e-01   1.0000000e+00
   6.3238095e-01   1.0000000e+00
   6.3333333e-01   1.0000000e+00
   6.3428571e-01   1.0000000e+00
   6.3523810e-01   1.0000000e+00
   6.3619048e-01   1.0000000e+00
   6.3714286e-01   1.0000000e+00
   6.3809524e-01   1.0000000e+00
   6.3904762e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4095238e-01   1.0000000e+00
   6.4190476e-01   1.0000000e+00
   6.4285714e-01   1.0000000e+00
   6.4380952e-01   1.0000000e+00
   6.4476190e-01   1.0000000e+00
   6.4571429e-01   1.0000000e+00
   6.4666667e-01   1.0000000e+00
   6.4761905e-01   1.0000000e+00
   6.4857143e-01   1.0000000e+00
   6.4952381e-01   1.0000000e+00
   6.5047619e-01   1.0000000e+00
   6.5142857e-01   1.0000000e+00
   6.5238095e-01   1.0000000e+00
   6.5333333e-01   1.0000000e+00
   6.5428571e-01   1.0000000e+00
   6.5523810e-01   1.0000000e+00
   6.5619048e-01   1.0000000e+00
   6.5714286e-01   1.0000000e+00
   6.5809524e-01   1.0000000e+00
   6.5904762e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6095238e-01   1.0000000e+00
   6.6190476e-01   1.0000000e+00
   6.6285714e-01   1.0000000e+00
   6.6380952e-01   1.0000000e+00
   6.6476190e-01   1.0000000e+00
   6.6571429e-01   1.0000000e+00
   6.6666667e-01   1.0000000e+00
   6.6761905e-01   1.0000000e+00
   6.6857143e-01   1.0000000e+00
   6.6952381e-01   1.0000000e+00
   6.7047619e-01   1.0000000e+00
   6.7142857e-01   1.0000000e+00
   6.7238095e-01   1.0000000e+00
   6.7333333e-01   1.0000000e+00
   6.7428571e-01   1.0000000e+00
   6.7523810e-01   1.0000000e+00
   6.7619048e-01   1.0000000e+00
   6.7714286e-01   1.0000000e+00
   6.7809524e-01   1.0000000e+00
   6.7904762e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8095238e-01   1.0000000e+00
   6.8190476e-01   1.0000000e+00
   6.8285714e-01   1.0000000e+00
   6.8380952e-01   1.0000000e+00
   6.8476190e-01   1.0000000e+00
   6.8571429e-01   1.0000000e+00
   6.8666667e-01   1.0000000e+00
   6.8761905e-01   1.0000000e+00
   6.8857143e-01   1.0000000e+00
   6.8952381e-01   1.0000000e+00
   6.9047619e-01   1.0000000e+00
   6.9142857e-01   1.0000000e+00
   6.9238095e-01   1.0000000e+00
   6.9333333e-01   1.0000000e+00
   6.9428571e-01   1.0000000e+00
   6.9523810e-01   1.0000000e+00
   6.9619048e-01   1.0000000e+00
   6.9714286e-01   1.0000000e+00
   6.9809524e-01   1.0000000e+00
   6.9904762e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0095238e-01   1.0000000e+00
   7.0190476e-01   1.0000000e+00
   7.0285714e-01   1.0000000e+00
   7.0380952e-01   1.0000000e+00
   7.0476190e-01   1.0000000e+00
   7.0571429e-01   1.0000000e+00
   7.0666667e-01   1.0000000e+00
   7.0761905e-01   1.0000000e+00
   7.0857143e-01   1.0000000e+00
   7.0952381e-01   1.0000000e+00
   7.1047619e-01   1.0000000e+00
   7.1142857e-01   1.0000000e+00
   7.1238095e-01   1.0000000e+00
   7.1333333e-01   1.0000000e+00
   7.1428571e-01   1.0000000e+00
   7.1523810e-01   1.0000000e+00
   7.1619048e-01   1.0000000e+00
   7.1714286e-01   1.0000000e+00
   7.1809524e-01   1.0000000e+00
   7.1904762e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2095238e-01   1.0000000e+00
   7.2190476e-01   1.0000000e+00
   7.2285714e-01   1.0000000e+00
   7.2380952e-01   1.0000000e+00
   7.2476190e-01   1.0000000e+00
   7.2571429e-01   1.0000000e+00
   7.2666667e-01   1.0000000e+00
   7.2761905e-01   1.0000000e+00
   7.2857143e-01   1.0000000e+00
   7.2952381e-01   1.0000000e+00
   7.3047619e-01   1.0000000e+00
   7.3142857e-01   1.0000000e+00
   7.3238095e-01   1.0000000e+00
   7.3333333e-01   1.0000000e+00
   7.3428571e-01   1.0000000e+00
   7.3523810e-01   1.0000000e+00
   7.3619048e-01   1.0000000e+00
   7.3714286e-01   1.0000000e+00
   7.3809524e-01   1.0000000e+00
   7.3904762e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4095238e-01   1.0000000e+00
   7.4190476e-01   9.9999999e-01
   7.4285714e-01   9.9999999e-01
   7.4380952e-01   9.9999998e-01
   7.4476190e-01   9.9999997e-01
   7.4571429e-01   9.9999994e-01
   7.4666667e-01   9.9999990e-01
   7.4761905e-01   9.9999984e-01
   7.4857143e-01   9.9999973e-01
   7.4952381e-01   9.9999955e-01
   7.5047619e-01   9.9999925e-01
   7.5142857e-01   9.9999877e-01
   7.5238095e-01   9.9999802e-01
   7.5333333e-01   9.9999682e-01
   7.5428571e-01   9.9999495e-01
   7.5523810e-01   9.9999207e-01
   7.5619048e-01   9.9998766e-01
   7.5714286e-01   9.9998099e-01
   7.5809524e-01   9.9997098e-01
   7.5904762e-01   9.9995614e-01
   7.6000000e-01   9.9993432e-01
   7.6095238e-01   9.9990260e-01
   7.6190476e-01   9.9985690e-01
   7.6285714e-01   9.9979174e-01
   7.6380952e-01   9.9969975e-01
   7.6476190e-01   9.9957115e-01
   7.6571429e-01   9.9939313e-01
   7.6666667e-01   9.9914911e-01
   7.6761905e-01   9.9881789e-01
   7.6857143e-01   9.9837269e-01
   7.6952381e-01   9.9778009e-01
   7.7047619e-01   9.9699895e-01
   7.7142857e-01   9.9597921e-01
   7.7238095e-01   9.9466083e-01
   7.7333333e-01   9.9297275e-01
   7.7428571e-01   9.9083202e-01
   7.7523810e-01   9.8814324e-01
   7.7619048e-01   9.8479834e-01
   7.7714286e-01   9.8067682e-01
   7.7809524e-01   9.7564660e-01
   7.7904762e-01   9.6956548e-01
   7.8000000e-01   9.6228341e-01
   7.8095238e-01   9.5364541e-01
   7.8190476e-01   9.4349537e-01
   7.8285714e-01   9.3168049e-01
   7.8380952e-01   9.1805641e-01
   7.8476190e-01   9.0249275e-01
   7.8571429e-01   8.8487896e-01
   7.8666667e-01   8.6513018e-01
   7.8761905e-01   8.4319285e-01
   7.8857143e-01   8.1904971e-01
   7.8952381e-01   7.9272405e-01
   7.9047619e-01   7.6428267e-01
   7.9142857e-01   7.3383759e-01
   7.9238095e-01   7.0154606e-01
   7.9333333e-01   6.6760895e-01
   7.9428571e-01   6.3226745e-01
   7.9523810e-01   5.9579802e-01
   7.9619048e-01   5.5850599e-01
   7.9714286e-01   5.2071783e-01
   7.9809524e-01   4.8277258e-01
   7.9904762e-01   4.4501271e-01
   8.0000000e-01   4.0777488e-01
   8.0095238e-01   3.7138100e-01
   8.0190476e-01   3.3613000e-01
   8.0285714e-01   3.0229056e-01
   8.0380952e-01   2.7009525e-01
   8.0476190e-01   2.3973615e-01
   8.0571429e-01   2.1136212e-01
   8.0666667e-01   1.8507772e-01
   8.0761905e-01   1.6094371e-01
   8.0857143e-01   1.3897909e-01
   8.0952381e-01   1.1916428e-01
   8.1047619e-01   1.0144536e-01
   8.1142857e-01   8.5739049e-02
   8.1238095e-01   7.1938074e-02
   8.1333333e-01   5.9916734e-02
   8.1428571e-01   4.9536380e-02
   8.1523810e-01   4.0650581e-02
   8.1619048e-01   3.3109832e-02
   8.1714286e-01   2.6765663e-02
   8.1809524e-01   2.1474075e-02
   8.1904762e-01   1.7098280e-02
   8.2000000e-01   1.3510746e-02
   8.2095238e-01   1.0594584e-02
   8.2190476e-01   8.2443421e-03
   8.2285714e-01   6.3662925e-03
   8.2380952e-01   4.8782901e-03
   8.2476190e-01   3.7093005e-03
   8.2571429e-01   2.7986819e-03
   8.2666667e-01   2.0953028e-03
   8.2761905e-01   1.5565645e-03
   8.2857143e-01   1.1473887e-03
   8.2952381e-01   8.3921608e-04
   8.3047619e-01   6.0905167e-04
   8.3142857e-01   4.3858063e-04
   8.3238095e-01   3.1337051e-04
   8.3333333e-01   2.2216674e-04
   8.3428571e-01   1.5628292e-04
   8.3523810e-01   1.0908257e-04
   8.3619048e-01   7.5545864e-05
   8.3714286e-01   5.1913230e-05
   8.3809524e-01   3.5396335e-05
   8.3904762e-01   2.3947084e-05
   8.4000000e-01   1.6075429e-05
   8.4095238e-01   1.0707544e-05
   8.4190476e-01   7.0767936e-06
   8.4285714e-01   4.6409286e-06
   8.4380952e-01   3.0199338e-06
   8.4476190e-01   1.9499204e-06
   8.4571429e-01   1.2492984e-06
   8.4666667e-01   7.9423387e-07
   8.4761905e-01   5.0103362e-07
   8.4857143e-01   3.1363535e-07
   8.4952381e-01   1.9481681e-07
   8.5047619e-01   1.2008116e-07
   8.5142857e-01   7.3447031e-08
   8.5238095e-01   4.4578815e-08
   8.5333333e-01   2.6849848e-08
   8.5428571e-01   1.6047907e-08
   8.5523810e-01   9.5183696e-09
   8.5619048e-01   5.6024600e-09
   8.5714286e-01   3.2724387e-09
   8.5809524e-01   1.8969043e-09
   8.5904762e-01   1.0912021e-09
   8.6000000e-01   6.2295334e-10
   8.6095238e-01   3.5294032e-10
   8.6190476e-01   1.9844828e-10
   8.6285714e-01   1.1073851e-10
   8.6380952e-01   6.1328206e-11
   8.6476190e-01   3.3708325e-11
   8.6571429e-01   1.8388000e-11
   8.6666667e-01   9.9553699e-12
   8.6761905e-01   5.3494739e-12
   8.6857143e-01   2.8529932e-12
   8.6952381e-01   1.5101902e-12
   8.7047619e-01   7.9343097e-13
   8.7142857e-01   4.1375050e-13
   8.7238095e-01   2.1415350e-13
   8.7333333e-01   1.1002071e-13
   8.7428571e-01   5.6103761e-14
   8.7523810e-01   2.8397879e-14
   8.7619048e-01   1.4269362e-14
   8.7714286e-01   7.1284928e-15
   8.7809524e-01   3.6163359e-15
   8.7904762e-01   2.3796078e-15
   8.8000000e-01   5.1270537e-15
   8.8095238e-01   2.7403733e-14
   8.8190476e-01   1.6254154e-13
   8.8285714e-01   9.3104803e-13
   8.8380952e-01   5.0872996e-12
   8.8476190e-01   2.6474900e-11
   8.8571429e-01   1.3113084e-10
   8.8666667e-01   6.1775590e-10
   8.8761905e-01   2.7662241e-09
   8.8857143e-01   1.1766028e-08
   8.8952381e-01   4.7506738e-08
   8.9047619e-01   1.8195839e-07
   8.9142857e-01   6.6067517e-07
   8.9238095e-01   2.2725337e-06
   8.9333333e-01   7.4002779e-06
   8.9428571e-01   2.2798870e-05
   8.9523810e-01   6.6408578e-05
   8.9619048e-01   1.8277104e-04
   8.9714286e-01   4.7500956e-04
   8.9809524e-01   1.1651076e-03
   8.9904762e-01   2.6957471e-03
   9.0000000e-01   5.8810408e-03
   9.0095238e-01   1.2093320e-02
   9.0190476e-01   2.3434860e-02
   9.0285714e-01   4.2794218e-02
   9.0380952e-01   7.3652285e-02
   9.0476190e-01   1.1952435e-01
   9.0571429e-01   1.8303607e-01
   9.0666667e-01   2.6482412e-01
   9.0761905e-01   3.6264693e-01
   9.0857143e-01   4.7115617e-01
   9.0952381e-01   5.8261363e-01
   9.1047619e-01   6.8846176e-01
   9.1142857e-01   7.8124710e-01
   9.1238095e-01   8.5619550e-01
   9.1333333e-01   9.1188445e-01
   9.1428571e-01   9.4987777e-01
   9.1523810e-01   9.7363275e-01
   9.1619048e-01   9.8721764e-01
   9.1714286e-01   9.9430892e-01
   9.1809524e-01   9.9768050e-01
   9.1904762e-01   9.9913738e-01
   9.2000000e-01   9.9970819e-01
   9.2095238e-01   9.9991049e-01
   9.2190476e-01   9.9997518e-01
   9.2285714e-01   9.9999380e-01
   9.2380952e-01   9.9999861e-01
   9.2476190e-01   9.9999972e-01
   9.2571429e-01   9.9999995e-01
   9.2666667e-01   9.9999999e-01
   9.2761905e-01   1.0000000e+00
   9.2857143e-01   1.0000000e+00
   9.2952381e-01   1.0000000e+00
   9.3047619e-01   1.0000000e+00
   9.3142857e-01   1.0000000e+00
   9.3238095e-01   1.0000000e+00
   9.3333333e-01   1.0000000e+00
   9.3428571e-01   1.0000000e+00
   9.3523810e-01   1.0000000e+00
   9.3619048e-01   1.0000000e+00
   9.3714286e-01   1.0000000e+00
   9.3809524e-01   1.0000000e+00
   9.3904762e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4095238e-01   1.0000000e+00
   9.4190476e-01   1.0000000e+00
   9.4285714e-01   1.0000000e+00
   9.4380952e-01   1.0000000e+00
   9.4476190e-01   1.0000000e+00
   9.4571429e-01   1.0000000e+00
   9.4666667e-01   1.0000000e+00
   9.4761905e-01   1.0000000e+00
   9.4857143e-01   1.0000000e+00
   9.4952381e-01   1.0000000e+00
   9.5047619e-01   1.0000000e+00
   9.5142857e-01   1.0000000e+00
   9.5238095e-01   1.0000000e+00
   9.5333333e-01   1.0000000e+00
   9.5428571e-01   1.0000000e+00
   9.5523810e-01   1.0000000e+00
   9.5619048e-01   1.0000000e+00
   9.5714286e-01   1.0000000e+00
   9.5809524e-01   1.0000000e+00
   9.5904762e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6095238e-01   1.0000000e+00
   9.6190476e-01   1.0000000e+00
   9.6285714e-01   1.0000000e+00
   9.6380952e-01   1.0000000e+00
   9.6476190e-01   1.0000000e+00
   9.6571429e-01   1.0000000e+00
   9.6666667e-01   1.0000000e+00
   9.6761905e-01   1.0000000e+00
   9.6857143e-01   1.0000000e+00
   9.6952381e-01   1.0000000e+00
   9.7047619e-01   1.0000000e+00
   9.7142857e-01   1.0000000e+00
   9.7238095e-01   1.0000000e+00
   9.7333333e-01   1.0000000e+00
   9.7428571e-01   1.0000000e+00
   9.7523810e-01   1.0000000e+00
   9.7619048e-01   1.0000000e+00
   9.7714286e-01   1.0000000e+00
   9.7809524e-01   1.0000000e+00
   9.7904762e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8095238e-01   1.0000000e+00
   9.8190476e-01   1.0000000e+00
   9.8285714e-01   1.0000000e+00
   9.8380952e-01   1.0000000e+00
   9.8476190e-01   1.0000000e+00
   9.8571429e-01   1.0000000e+00
   9.8666667e-01   1.0000000e+00
   9.8761905e-01   1.0000000e+00
   9.8857143e-01   1.0000000e+00
   9.8952381e-01   1.0000000e+00
   9.9047619e-01   1.0000000e+00
   9.9142857e-01   1.0000000e+00
   9.9238095e-01   1.0000000e+00
   9.9333333e-01   1.0000000e+00
   9.9428571e-01   1.0000000e+00
   9.9523810e-01   1.0000000e+00
   9.9619048e-01   1.0000000e+00
   9.9714286e-01   1.0000000e+00
   9.9809524e-01   1.0000000e+00
   9.9904762e-01   1.0000000e+00
   1.0000000e+00             NaN


==> data/ES_US_1075.dat <==
   0.0000000e+00             NaN
   9.3023256e-04   1.0000000e+00
   1.8604651e-03   1.0000000e+00
   2.7906977e-03   1.0000000e+00
   3.7209302e-03   1.0000000e+00
   4.6511628e-03   1.0000000e+00
   5.5813953e-03   1.0000000e+00
   6.5116279e-03   1.0000000e+00
   7.4418605e-03   1.0000000e+00
   8.3720930e-03   1.0000000e+00
   9.3023256e-03   1.0000000e+00
   1.0232558e-02   1.0000000e+00
   1.1162791e-02   1.0000000e+00
   1.2093023e-02   1.0000000e+00
   1.3023256e-02   1.0000000e+00
   1.3953488e-02   1.0000000e+00
   1.4883721e-02   1.0000000e+00
   1.5813953e-02   1.0000000e+00
   1.6744186e-02   1.0000000e+00
   1.7674419e-02   1.0000000e+00
   1.8604651e-02   1.0000000e+00
   1.9534884e-02   1.0000000e+00
   2.0465116e-02   1.0000000e+00
   2.1395349e-02   1.0000000e+00
   2.2325581e-02   1.0000000e+00
   2.3255814e-02   1.0000000e+00
   2.4186047e-02   1.0000000e+00
   2.5116279e-02   1.0000000e+00
   2.6046512e-02   1.0000000e+00
   2.6976744e-02   1.0000000e+00
   2.7906977e-02   1.0000000e+00
   2.8837209e-02   1.0000000e+00
   2.9767442e-02   1.0000000e+00
   3.0697674e-02   1.0000000e+00
   3.1627907e-02   1.0000000e+00
   3.2558140e-02   1.0000000e+00
   3.3488372e-02   1.0000000e+00
   3.4418605e-02   1.0000000e+00
   3.5348837e-02   1.0000000e+00
   3.6279070e-02   1.0000000e+00
   3.7209302e-02   1.0000000e+00
   3.8139535e-02   1.0000000e+00
   3.9069767e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.0930233e-02   1.0000000e+00
   4.1860465e-02   1.0000000e+00
   4.2790698e-02   1.0000000e+00
   4.3720930e-02   1.0000000e+00
   4.4651163e-02   1.0000000e+00
   4.5581395e-02   1.0000000e+00
   4.6511628e-02   1.0000000e+00
   4.7441860e-02   1.0000000e+00
   4.8372093e-02   1.0000000e+00
   4.9302326e-02   1.0000000e+00
   5.0232558e-02   1.0000000e+00
   5.1162791e-02   1.0000000e+00
   5.2093023e-02   1.0000000e+00
   5.3023256e-02   1.0000000e+00
   5.3953488e-02   1.0000000e+00
   5.4883721e-02   1.0000000e+00
   5.5813953e-02   1.0000000e+00
   5.6744186e-02   1.0000000e+00
   5.7674419e-02   1.0000000e+00
   5.8604651e-02   1.0000000e+00
   5.9534884e-02   1.0000000e+00
   6.0465116e-02   1.0000000e+00
   6.1395349e-02   1.0000000e+00
   6.2325581e-02   1.0000000e+00
   6.3255814e-02   1.0000000e+00
   6.4186047e-02   1.0000000e+00
   6.5116279e-02   1.0000000e+00
   6.6046512e-02   1.0000000e+00
   6.6976744e-02   1.0000000e+00
   6.7906977e-02   1.0000000e+00
   6.8837209e-02   1.0000000e+00
   6.9767442e-02   1.0000000e+00
   7.0697674e-02   1.0000000e+00
   7.1627907e-02   1.0000000e+00
   7.2558140e-02   1.0000000e+00
   7.3488372e-02   1.0000000e+00
   7.4418605e-02   1.0000000e+00
   7.5348837e-02   1.0000000e+00
   7.6279070e-02   1.0000000e+00
   7.7209302e-02   1.0000000e+00
   7.8139535e-02   1.0000000e+00
   7.9069767e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.0930233e-02   1.0000000e+00
   8.1860465e-02   1.0000000e+00
   8.2790698e-02   1.0000000e+00
   8.3720930e-02   1.0000000e+00
   8.4651163e-02   1.0000000e+00
   8.5581395e-02   1.0000000e+00
   8.6511628e-02   1.0000000e+00
   8.7441860e-02   1.0000000e+00
   8.8372093e-02   1.0000000e+00
   8.9302326e-02   1.0000000e+00
   9.0232558e-02   1.0000000e+00
   9.1162791e-02   1.0000000e+00
   9.2093023e-02   1.0000000e+00
   9.3023256e-02   1.0000000e+00
   9.3953488e-02   1.0000000e+00
   9.4883721e-02   1.0000000e+00
   9.5813953e-02   1.0000000e+00
   9.6744186e-02   1.0000000e+00
   9.7674419e-02   1.0000000e+00
   9.8604651e-02   1.0000000e+00
   9.9534884e-02   1.0000000e+00
   1.0046512e-01   1.0000000e+00
   1.0139535e-01   1.0000000e+00
   1.0232558e-01   1.0000000e+00
   1.0325581e-01   1.0000000e+00
   1.0418605e-01   1.0000000e+00
   1.0511628e-01   1.0000000e+00
   1.0604651e-01   1.0000000e+00
   1.0697674e-01   1.0000000e+00
   1.0790698e-01   1.0000000e+00
   1.0883721e-01   1.0000000e+00
   1.0976744e-01   1.0000000e+00
   1.1069767e-01   1.0000000e+00
   1.1162791e-01   1.0000000e+00
   1.1255814e-01   1.0000000e+00
   1.1348837e-01   1.0000000e+00
   1.1441860e-01   1.0000000e+00
   1.1534884e-01   1.0000000e+00
   1.1627907e-01   1.0000000e+00
   1.1720930e-01   1.0000000e+00
   1.1813953e-01   1.0000000e+00
   1.1906977e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2093023e-01   1.0000000e+00
   1.2186047e-01   1.0000000e+00
   1.2279070e-01   1.0000000e+00
   1.2372093e-01   1.0000000e+00
   1.2465116e-01   1.0000000e+00
   1.2558140e-01   1.0000000e+00
   1.2651163e-01   1.0000000e+00
   1.2744186e-01   1.0000000e+00
   1.2837209e-01   1.0000000e+00
   1.2930233e-01   1.0000000e+00
   1.3023256e-01   1.0000000e+00
   1.3116279e-01   1.0000000e+00
   1.3209302e-01   1.0000000e+00
   1.3302326e-01   1.0000000e+00
   1.3395349e-01   1.0000000e+00
   1.3488372e-01   1.0000000e+00
   1.3581395e-01   1.0000000e+00
   1.3674419e-01   1.0000000e+00
   1.3767442e-01   1.0000000e+00
   1.3860465e-01   1.0000000e+00
   1.3953488e-01   1.0000000e+00
   1.4046512e-01   1.0000000e+00
   1.4139535e-01   1.0000000e+00
   1.4232558e-01   1.0000000e+00
   1.4325581e-01   1.0000000e+00
   1.4418605e-01   1.0000000e+00
   1.4511628e-01   1.0000000e+00
   1.4604651e-01   1.0000000e+00
   1.4697674e-01   1.0000000e+00
   1.4790698e-01   1.0000000e+00
   1.4883721e-01   1.0000000e+00
   1.4976744e-01   1.0000000e+00
   1.5069767e-01   1.0000000e+00
   1.5162791e-01   1.0000000e+00
   1.5255814e-01   1.0000000e+00
   1.5348837e-01   1.0000000e+00
   1.5441860e-01   1.0000000e+00
   1.5534884e-01   1.0000000e+00
   1.5627907e-01   1.0000000e+00
   1.5720930e-01   1.0000000e+00
   1.5813953e-01   1.0000000e+00
   1.5906977e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6093023e-01   1.0000000e+00
   1.6186047e-01   1.0000000e+00
   1.6279070e-01   1.0000000e+00
   1.6372093e-01   1.0000000e+00
   1.6465116e-01   1.0000000e+00
   1.6558140e-01   1.0000000e+00
   1.6651163e-01   1.0000000e+00
   1.6744186e-01   1.0000000e+00
   1.6837209e-01   1.0000000e+00
   1.6930233e-01   1.0000000e+00
   1.7023256e-01   1.0000000e+00
   1.7116279e-01   1.0000000e+00
   1.7209302e-01   1.0000000e+00
   1.7302326e-01   1.0000000e+00
   1.7395349e-01   1.0000000e+00
   1.7488372e-01   1.0000000e+00
   1.7581395e-01   1.0000000e+00
   1.7674419e-01   1.0000000e+00
   1.7767442e-01   1.0000000e+00
   1.7860465e-01   1.0000000e+00
   1.7953488e-01   1.0000000e+00
   1.8046512e-01   1.0000000e+00
   1.8139535e-01   1.0000000e+00
   1.8232558e-01   1.0000000e+00
   1.8325581e-01   1.0000000e+00
   1.8418605e-01   1.0000000e+00
   1.8511628e-01   1.0000000e+00
   1.8604651e-01   1.0000000e+00
   1.8697674e-01   1.0000000e+00
   1.8790698e-01   1.0000000e+00
   1.8883721e-01   1.0000000e+00
   1.8976744e-01   1.0000000e+00
   1.9069767e-01   1.0000000e+00
   1.9162791e-01   1.0000000e+00
   1.9255814e-01   1.0000000e+00
   1.9348837e-01   1.0000000e+00
   1.9441860e-01   1.0000000e+00
   1.9534884e-01   1.0000000e+00
   1.9627907e-01   1.0000000e+00
   1.9720930e-01   1.0000000e+00
   1.9813953e-01   1.0000000e+00
   1.9906977e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0093023e-01   1.0000000e+00
   2.0186047e-01   1.0000000e+00
   2.0279070e-01   1.0000000e+00
   2.0372093e-01   1.0000000e+00
   2.0465116e-01   1.0000000e+00
   2.0558140e-01   1.0000000e+00
   2.0651163e-01   1.0000000e+00
   2.0744186e-01   1.0000000e+00
   2.0837209e-01   1.0000000e+00
   2.0930233e-01   1.0000000e+00
   2.1023256e-01   1.0000000e+00
   2.1116279e-01   1.0000000e+00
   2.1209302e-01   1.0000000e+00
   2.1302326e-01   1.0000000e+00
   2.1395349e-01   1.0000000e+00
   2.1488372e-01   1.0000000e+00
   2.1581395e-01   1.0000000e+00
   2.1674419e-01   1.0000000e+00
   2.1767442e-01   1.0000000e+00
   2.1860465e-01   1.0000000e+00
   2.1953488e-01   1.0000000e+00
   2.2046512e-01   1.0000000e+00
   2.2139535e-01   1.0000000e+00
   2.2232558e-01   1.0000000e+00
   2.2325581e-01   1.0000000e+00
   2.2418605e-01   1.0000000e+00
   2.2511628e-01   1.0000000e+00
   2.2604651e-01   1.0000000e+00
   2.2697674e-01   1.0000000e+00
   2.2790698e-01   1.0000000e+00
   2.2883721e-01   1.0000000e+00
   2.2976744e-01   1.0000000e+00
   2.3069767e-01   1.0000000e+00
   2.3162791e-01   1.0000000e+00
   2.3255814e-01   1.0000000e+00
   2.3348837e-01   1.0000000e+00
   2.3441860e-01   1.0000000e+00
   2.3534884e-01   1.0000000e+00
   2.3627907e-01   1.0000000e+00
   2.3720930e-01   1.0000000e+00
   2.3813953e-01   1.0000000e+00
   2.3906977e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4093023e-01   1.0000000e+00
   2.4186047e-01   1.0000000e+00
   2.4279070e-01   1.0000000e+00
   2.4372093e-01   1.0000000e+00
   2.4465116e-01   1.0000000e+00
   2.4558140e-01   1.0000000e+00
   2.4651163e-01   1.0000000e+00
   2.4744186e-01   1.0000000e+00
   2.4837209e-01   1.0000000e+00
   2.4930233e-01   1.0000000e+00
   2.5023256e-01   1.0000000e+00
   2.5116279e-01   1.0000000e+00
   2.5209302e-01   1.0000000e+00
   2.5302326e-01   1.0000000e+00
   2.5395349e-01   1.0000000e+00
   2.5488372e-01   1.0000000e+00
   2.5581395e-01   1.0000000e+00
   2.5674419e-01   1.0000000e+00
   2.5767442e-01   1.0000000e+00
   2.5860465e-01   1.0000000e+00
   2.5953488e-01   1.0000000e+00
   2.6046512e-01   1.0000000e+00
   2.6139535e-01   1.0000000e+00
   2.6232558e-01   1.0000000e+00
   2.6325581e-01   1.0000000e+00
   2.6418605e-01   1.0000000e+00
   2.6511628e-01   1.0000000e+00
   2.6604651e-01   1.0000000e+00
   2.6697674e-01   1.0000000e+00
   2.6790698e-01   1.0000000e+00
   2.6883721e-01   1.0000000e+00
   2.6976744e-01   1.0000000e+00
   2.7069767e-01   1.0000000e+00
   2.7162791e-01   1.0000000e+00
   2.7255814e-01   1.0000000e+00
   2.7348837e-01   1.0000000e+00
   2.7441860e-01   1.0000000e+00
   2.7534884e-01   1.0000000e+00
   2.7627907e-01   1.0000000e+00
   2.7720930e-01   1.0000000e+00
   2.7813953e-01   1.0000000e+00
   2.7906977e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8093023e-01   1.0000000e+00
   2.8186047e-01   1.0000000e+00
   2.8279070e-01   1.0000000e+00
   2.8372093e-01   1.0000000e+00
   2.8465116e-01   1.0000000e+00
   2.8558140e-01   1.0000000e+00
   2.8651163e-01   1.0000000e+00
   2.8744186e-01   1.0000000e+00
   2.8837209e-01   1.0000000e+00
   2.8930233e-01   1.0000000e+00
   2.9023256e-01   1.0000000e+00
   2.9116279e-01   1.0000000e+00
   2.9209302e-01   1.0000000e+00
   2.9302326e-01   1.0000000e+00
   2.9395349e-01   1.0000000e+00
   2.9488372e-01   1.0000000e+00
   2.9581395e-01   1.0000000e+00
   2.9674419e-01   1.0000000e+00
   2.9767442e-01   1.0000000e+00
   2.9860465e-01   1.0000000e+00
   2.9953488e-01   1.0000000e+00
   3.0046512e-01   1.0000000e+00
   3.0139535e-01   1.0000000e+00
   3.0232558e-01   1.0000000e+00
   3.0325581e-01   1.0000000e+00
   3.0418605e-01   1.0000000e+00
   3.0511628e-01   1.0000000e+00
   3.0604651e-01   1.0000000e+00
   3.0697674e-01   1.0000000e+00
   3.0790698e-01   1.0000000e+00
   3.0883721e-01   1.0000000e+00
   3.0976744e-01   1.0000000e+00
   3.1069767e-01   1.0000000e+00
   3.1162791e-01   1.0000000e+00
   3.1255814e-01   1.0000000e+00
   3.1348837e-01   1.0000000e+00
   3.1441860e-01   1.0000000e+00
   3.1534884e-01   1.0000000e+00
   3.1627907e-01   1.0000000e+00
   3.1720930e-01   1.0000000e+00
   3.1813953e-01   1.0000000e+00
   3.1906977e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2093023e-01   1.0000000e+00
   3.2186047e-01   1.0000000e+00
   3.2279070e-01   1.0000000e+00
   3.2372093e-01   1.0000000e+00
   3.2465116e-01   1.0000000e+00
   3.2558140e-01   1.0000000e+00
   3.2651163e-01   1.0000000e+00
   3.2744186e-01   1.0000000e+00
   3.2837209e-01   1.0000000e+00
   3.2930233e-01   1.0000000e+00
   3.3023256e-01   1.0000000e+00
   3.3116279e-01   1.0000000e+00
   3.3209302e-01   1.0000000e+00
   3.3302326e-01   1.0000000e+00
   3.3395349e-01   1.0000000e+00
   3.3488372e-01   1.0000000e+00
   3.3581395e-01   1.0000000e+00
   3.3674419e-01   1.0000000e+00
   3.3767442e-01   1.0000000e+00
   3.3860465e-01   1.0000000e+00
   3.3953488e-01   1.0000000e+00
   3.4046512e-01   1.0000000e+00
   3.4139535e-01   1.0000000e+00
   3.4232558e-01   1.0000000e+00
   3.4325581e-01   1.0000000e+00
   3.4418605e-01   1.0000000e+00
   3.4511628e-01   1.0000000e+00
   3.4604651e-01   1.0000000e+00
   3.4697674e-01   1.0000000e+00
   3.4790698e-01   1.0000000e+00
   3.4883721e-01   1.0000000e+00
   3.4976744e-01   1.0000000e+00
   3.5069767e-01   1.0000000e+00
   3.5162791e-01   1.0000000e+00
   3.5255814e-01   1.0000000e+00
   3.5348837e-01   1.0000000e+00
   3.5441860e-01   1.0000000e+00
   3.5534884e-01   1.0000000e+00
   3.5627907e-01   1.0000000e+00
   3.5720930e-01   1.0000000e+00
   3.5813953e-01   1.0000000e+00
   3.5906977e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6093023e-01   1.0000000e+00
   3.6186047e-01   1.0000000e+00
   3.6279070e-01   1.0000000e+00
   3.6372093e-01   1.0000000e+00
   3.6465116e-01   1.0000000e+00
   3.6558140e-01   1.0000000e+00
   3.6651163e-01   1.0000000e+00
   3.6744186e-01   1.0000000e+00
   3.6837209e-01   1.0000000e+00
   3.6930233e-01   1.0000000e+00
   3.7023256e-01   1.0000000e+00
   3.7116279e-01   1.0000000e+00
   3.7209302e-01   1.0000000e+00
   3.7302326e-01   1.0000000e+00
   3.7395349e-01   1.0000000e+00
   3.7488372e-01   1.0000000e+00
   3.7581395e-01   1.0000000e+00
   3.7674419e-01   1.0000000e+00
   3.7767442e-01   1.0000000e+00
   3.7860465e-01   1.0000000e+00
   3.7953488e-01   1.0000000e+00
   3.8046512e-01   1.0000000e+00
   3.8139535e-01   1.0000000e+00
   3.8232558e-01   1.0000000e+00
   3.8325581e-01   1.0000000e+00
   3.8418605e-01   1.0000000e+00
   3.8511628e-01   1.0000000e+00
   3.8604651e-01   1.0000000e+00
   3.8697674e-01   1.0000000e+00
   3.8790698e-01   1.0000000e+00
   3.8883721e-01   1.0000000e+00
   3.8976744e-01   1.0000000e+00
   3.9069767e-01   1.0000000e+00
   3.9162791e-01   1.0000000e+00
   3.9255814e-01   1.0000000e+00
   3.9348837e-01   1.0000000e+00
   3.9441860e-01   1.0000000e+00
   3.9534884e-01   1.0000000e+00
   3.9627907e-01   1.0000000e+00
   3.9720930e-01   1.0000000e+00
   3.9813953e-01   1.0000000e+00
   3.9906977e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0093023e-01   1.0000000e+00
   4.0186047e-01   1.0000000e+00
   4.0279070e-01   1.0000000e+00
   4.0372093e-01   1.0000000e+00
   4.0465116e-01   1.0000000e+00
   4.0558140e-01   1.0000000e+00
   4.0651163e-01   1.0000000e+00
   4.0744186e-01   1.0000000e+00
   4.0837209e-01   1.0000000e+00
   4.0930233e-01   1.0000000e+00
   4.1023256e-01   1.0000000e+00
   4.1116279e-01   1.0000000e+00
   4.1209302e-01   1.0000000e+00
   4.1302326e-01   1.0000000e+00
   4.1395349e-01   1.0000000e+00
   4.1488372e-01   1.0000000e+00
   4.1581395e-01   1.0000000e+00
   4.1674419e-01   1.0000000e+00
   4.1767442e-01   1.0000000e+00
   4.1860465e-01   1.0000000e+00
   4.1953488e-01   1.0000000e+00
   4.2046512e-01   1.0000000e+00
   4.2139535e-01   1.0000000e+00
   4.2232558e-01   1.0000000e+00
   4.2325581e-01   1.0000000e+00
   4.2418605e-01   1.0000000e+00
   4.2511628e-01   1.0000000e+00
   4.2604651e-01   1.0000000e+00
   4.2697674e-01   1.0000000e+00
   4.2790698e-01   1.0000000e+00
   4.2883721e-01   1.0000000e+00
   4.2976744e-01   1.0000000e+00
   4.3069767e-01   1.0000000e+00
   4.3162791e-01   1.0000000e+00
   4.3255814e-01   1.0000000e+00
   4.3348837e-01   1.0000000e+00
   4.3441860e-01   1.0000000e+00
   4.3534884e-01   1.0000000e+00
   4.3627907e-01   1.0000000e+00
   4.3720930e-01   1.0000000e+00
   4.3813953e-01   1.0000000e+00
   4.3906977e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4093023e-01   1.0000000e+00
   4.4186047e-01   1.0000000e+00
   4.4279070e-01   1.0000000e+00
   4.4372093e-01   1.0000000e+00
   4.4465116e-01   1.0000000e+00
   4.4558140e-01   1.0000000e+00
   4.4651163e-01   1.0000000e+00
   4.4744186e-01   1.0000000e+00
   4.4837209e-01   1.0000000e+00
   4.4930233e-01   1.0000000e+00
   4.5023256e-01   1.0000000e+00
   4.5116279e-01   1.0000000e+00
   4.5209302e-01   1.0000000e+00
   4.5302326e-01   1.0000000e+00
   4.5395349e-01   1.0000000e+00
   4.5488372e-01   1.0000000e+00
   4.5581395e-01   1.0000000e+00
   4.5674419e-01   1.0000000e+00
   4.5767442e-01   1.0000000e+00
   4.5860465e-01   1.0000000e+00
   4.5953488e-01   1.0000000e+00
   4.6046512e-01   1.0000000e+00
   4.6139535e-01   1.0000000e+00
   4.6232558e-01   1.0000000e+00
   4.6325581e-01   1.0000000e+00
   4.6418605e-01   1.0000000e+00
   4.6511628e-01   1.0000000e+00
   4.6604651e-01   1.0000000e+00
   4.6697674e-01   1.0000000e+00
   4.6790698e-01   1.0000000e+00
   4.6883721e-01   1.0000000e+00
   4.6976744e-01   1.0000000e+00
   4.7069767e-01   1.0000000e+00
   4.7162791e-01   1.0000000e+00
   4.7255814e-01   1.0000000e+00
   4.7348837e-01   1.0000000e+00
   4.7441860e-01   1.0000000e+00
   4.7534884e-01   1.0000000e+00
   4.7627907e-01   1.0000000e+00
   4.7720930e-01   1.0000000e+00
   4.7813953e-01   1.0000000e+00
   4.7906977e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8093023e-01   1.0000000e+00
   4.8186047e-01   1.0000000e+00
   4.8279070e-01   1.0000000e+00
   4.8372093e-01   1.0000000e+00
   4.8465116e-01   1.0000000e+00
   4.8558140e-01   1.0000000e+00
   4.8651163e-01   1.0000000e+00
   4.8744186e-01   1.0000000e+00
   4.8837209e-01   1.0000000e+00
   4.8930233e-01   1.0000000e+00
   4.9023256e-01   1.0000000e+00
   4.9116279e-01   1.0000000e+00
   4.9209302e-01   1.0000000e+00
   4.9302326e-01   1.0000000e+00
   4.9395349e-01   1.0000000e+00
   4.9488372e-01   1.0000000e+00
   4.9581395e-01   1.0000000e+00
   4.9674419e-01   1.0000000e+00
   4.9767442e-01   1.0000000e+00
   4.9860465e-01   1.0000000e+00
   4.9953488e-01   1.0000000e+00
   5.0046512e-01   1.0000000e+00
   5.0139535e-01   1.0000000e+00
   5.0232558e-01   1.0000000e+00
   5.0325581e-01   1.0000000e+00
   5.0418605e-01   1.0000000e+00
   5.0511628e-01   1.0000000e+00
   5.0604651e-01   1.0000000e+00
   5.0697674e-01   1.0000000e+00
   5.0790698e-01   1.0000000e+00
   5.0883721e-01   1.0000000e+00
   5.0976744e-01   1.0000000e+00
   5.1069767e-01   1.0000000e+00
   5.1162791e-01   1.0000000e+00
   5.1255814e-01   1.0000000e+00
   5.1348837e-01   1.0000000e+00
   5.1441860e-01   1.0000000e+00
   5.1534884e-01   1.0000000e+00
   5.1627907e-01   1.0000000e+00
   5.1720930e-01   1.0000000e+00
   5.1813953e-01   1.0000000e+00
   5.1906977e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2093023e-01   1.0000000e+00
   5.2186047e-01   1.0000000e+00
   5.2279070e-01   1.0000000e+00
   5.2372093e-01   1.0000000e+00
   5.2465116e-01   1.0000000e+00
   5.2558140e-01   1.0000000e+00
   5.2651163e-01   1.0000000e+00
   5.2744186e-01   1.0000000e+00
   5.2837209e-01   1.0000000e+00
   5.2930233e-01   1.0000000e+00
   5.3023256e-01   1.0000000e+00
   5.3116279e-01   1.0000000e+00
   5.3209302e-01   1.0000000e+00
   5.3302326e-01   1.0000000e+00
   5.3395349e-01   1.0000000e+00
   5.3488372e-01   1.0000000e+00
   5.3581395e-01   1.0000000e+00
   5.3674419e-01   1.0000000e+00
   5.3767442e-01   1.0000000e+00
   5.3860465e-01   1.0000000e+00
   5.3953488e-01   1.0000000e+00
   5.4046512e-01   1.0000000e+00
   5.4139535e-01   1.0000000e+00
   5.4232558e-01   1.0000000e+00
   5.4325581e-01   1.0000000e+00
   5.4418605e-01   1.0000000e+00
   5.4511628e-01   1.0000000e+00
   5.4604651e-01   1.0000000e+00
   5.4697674e-01   1.0000000e+00
   5.4790698e-01   1.0000000e+00
   5.4883721e-01   1.0000000e+00
   5.4976744e-01   1.0000000e+00
   5.5069767e-01   1.0000000e+00
   5.5162791e-01   1.0000000e+00
   5.5255814e-01   1.0000000e+00
   5.5348837e-01   1.0000000e+00
   5.5441860e-01   1.0000000e+00
   5.5534884e-01   1.0000000e+00
   5.5627907e-01   1.0000000e+00
   5.5720930e-01   1.0000000e+00
   5.5813953e-01   1.0000000e+00
   5.5906977e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6093023e-01   1.0000000e+00
   5.6186047e-01   1.0000000e+00
   5.6279070e-01   1.0000000e+00
   5.6372093e-01   1.0000000e+00
   5.6465116e-01   1.0000000e+00
   5.6558140e-01   1.0000000e+00
   5.6651163e-01   1.0000000e+00
   5.6744186e-01   1.0000000e+00
   5.6837209e-01   1.0000000e+00
   5.6930233e-01   1.0000000e+00
   5.7023256e-01   1.0000000e+00
   5.7116279e-01   1.0000000e+00
   5.7209302e-01   1.0000000e+00
   5.7302326e-01   1.0000000e+00
   5.7395349e-01   1.0000000e+00
   5.7488372e-01   1.0000000e+00
   5.7581395e-01   1.0000000e+00
   5.7674419e-01   1.0000000e+00
   5.7767442e-01   1.0000000e+00
   5.7860465e-01   1.0000000e+00
   5.7953488e-01   1.0000000e+00
   5.8046512e-01   1.0000000e+00
   5.8139535e-01   1.0000000e+00
   5.8232558e-01   1.0000000e+00
   5.8325581e-01   1.0000000e+00
   5.8418605e-01   1.0000000e+00
   5.8511628e-01   1.0000000e+00
   5.8604651e-01   1.0000000e+00
   5.8697674e-01   1.0000000e+00
   5.8790698e-01   1.0000000e+00
   5.8883721e-01   1.0000000e+00
   5.8976744e-01   1.0000000e+00
   5.9069767e-01   1.0000000e+00
   5.9162791e-01   1.0000000e+00
   5.9255814e-01   1.0000000e+00
   5.9348837e-01   1.0000000e+00
   5.9441860e-01   1.0000000e+00
   5.9534884e-01   1.0000000e+00
   5.9627907e-01   1.0000000e+00
   5.9720930e-01   1.0000000e+00
   5.9813953e-01   1.0000000e+00
   5.9906977e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0093023e-01   1.0000000e+00
   6.0186047e-01   1.0000000e+00
   6.0279070e-01   1.0000000e+00
   6.0372093e-01   1.0000000e+00
   6.0465116e-01   1.0000000e+00
   6.0558140e-01   1.0000000e+00
   6.0651163e-01   1.0000000e+00
   6.0744186e-01   1.0000000e+00
   6.0837209e-01   1.0000000e+00
   6.0930233e-01   1.0000000e+00
   6.1023256e-01   1.0000000e+00
   6.1116279e-01   1.0000000e+00
   6.1209302e-01   1.0000000e+00
   6.1302326e-01   1.0000000e+00
   6.1395349e-01   1.0000000e+00
   6.1488372e-01   1.0000000e+00
   6.1581395e-01   1.0000000e+00
   6.1674419e-01   1.0000000e+00
   6.1767442e-01   1.0000000e+00
   6.1860465e-01   1.0000000e+00
   6.1953488e-01   1.0000000e+00
   6.2046512e-01   1.0000000e+00
   6.2139535e-01   1.0000000e+00
   6.2232558e-01   1.0000000e+00
   6.2325581e-01   1.0000000e+00
   6.2418605e-01   1.0000000e+00
   6.2511628e-01   1.0000000e+00
   6.2604651e-01   1.0000000e+00
   6.2697674e-01   1.0000000e+00
   6.2790698e-01   1.0000000e+00
   6.2883721e-01   1.0000000e+00
   6.2976744e-01   1.0000000e+00
   6.3069767e-01   1.0000000e+00
   6.3162791e-01   1.0000000e+00
   6.3255814e-01   1.0000000e+00
   6.3348837e-01   1.0000000e+00
   6.3441860e-01   1.0000000e+00
   6.3534884e-01   1.0000000e+00
   6.3627907e-01   1.0000000e+00
   6.3720930e-01   1.0000000e+00
   6.3813953e-01   1.0000000e+00
   6.3906977e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4093023e-01   1.0000000e+00
   6.4186047e-01   1.0000000e+00
   6.4279070e-01   1.0000000e+00
   6.4372093e-01   1.0000000e+00
   6.4465116e-01   1.0000000e+00
   6.4558140e-01   1.0000000e+00
   6.4651163e-01   1.0000000e+00
   6.4744186e-01   1.0000000e+00
   6.4837209e-01   1.0000000e+00
   6.4930233e-01   1.0000000e+00
   6.5023256e-01   1.0000000e+00
   6.5116279e-01   1.0000000e+00
   6.5209302e-01   1.0000000e+00
   6.5302326e-01   1.0000000e+00
   6.5395349e-01   1.0000000e+00
   6.5488372e-01   1.0000000e+00
   6.5581395e-01   1.0000000e+00
   6.5674419e-01   1.0000000e+00
   6.5767442e-01   1.0000000e+00
   6.5860465e-01   1.0000000e+00
   6.5953488e-01   1.0000000e+00
   6.6046512e-01   1.0000000e+00
   6.6139535e-01   1.0000000e+00
   6.6232558e-01   1.0000000e+00
   6.6325581e-01   1.0000000e+00
   6.6418605e-01   1.0000000e+00
   6.6511628e-01   1.0000000e+00
   6.6604651e-01   1.0000000e+00
   6.6697674e-01   1.0000000e+00
   6.6790698e-01   1.0000000e+00
   6.6883721e-01   1.0000000e+00
   6.6976744e-01   1.0000000e+00
   6.7069767e-01   1.0000000e+00
   6.7162791e-01   1.0000000e+00
   6.7255814e-01   1.0000000e+00
   6.7348837e-01   1.0000000e+00
   6.7441860e-01   1.0000000e+00
   6.7534884e-01   1.0000000e+00
   6.7627907e-01   1.0000000e+00
   6.7720930e-01   1.0000000e+00
   6.7813953e-01   1.0000000e+00
   6.7906977e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8093023e-01   1.0000000e+00
   6.8186047e-01   1.0000000e+00
   6.8279070e-01   1.0000000e+00
   6.8372093e-01   1.0000000e+00
   6.8465116e-01   1.0000000e+00
   6.8558140e-01   1.0000000e+00
   6.8651163e-01   1.0000000e+00
   6.8744186e-01   1.0000000e+00
   6.8837209e-01   1.0000000e+00
   6.8930233e-01   1.0000000e+00
   6.9023256e-01   1.0000000e+00
   6.9116279e-01   1.0000000e+00
   6.9209302e-01   1.0000000e+00
   6.9302326e-01   1.0000000e+00
   6.9395349e-01   1.0000000e+00
   6.9488372e-01   1.0000000e+00
   6.9581395e-01   1.0000000e+00
   6.9674419e-01   1.0000000e+00
   6.9767442e-01   1.0000000e+00
   6.9860465e-01   1.0000000e+00
   6.9953488e-01   1.0000000e+00
   7.0046512e-01   1.0000000e+00
   7.0139535e-01   1.0000000e+00
   7.0232558e-01   1.0000000e+00
   7.0325581e-01   1.0000000e+00
   7.0418605e-01   1.0000000e+00
   7.0511628e-01   1.0000000e+00
   7.0604651e-01   1.0000000e+00
   7.0697674e-01   1.0000000e+00
   7.0790698e-01   1.0000000e+00
   7.0883721e-01   1.0000000e+00
   7.0976744e-01   1.0000000e+00
   7.1069767e-01   1.0000000e+00
   7.1162791e-01   1.0000000e+00
   7.1255814e-01   1.0000000e+00
   7.1348837e-01   1.0000000e+00
   7.1441860e-01   1.0000000e+00
   7.1534884e-01   1.0000000e+00
   7.1627907e-01   1.0000000e+00
   7.1720930e-01   1.0000000e+00
   7.1813953e-01   1.0000000e+00
   7.1906977e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2093023e-01   1.0000000e+00
   7.2186047e-01   1.0000000e+00
   7.2279070e-01   1.0000000e+00
   7.2372093e-01   1.0000000e+00
   7.2465116e-01   9.9999999e-01
   7.2558140e-01   9.9999999e-01
   7.2651163e-01   9.9999998e-01
   7.2744186e-01   9.9999997e-01
   7.2837209e-01   9.9999994e-01
   7.2930233e-01   9.9999990e-01
   7.3023256e-01   9.9999984e-01
   7.3116279e-01   9.9999973e-01
   7.3209302e-01   9.9999955e-01
   7.3302326e-01   9.9999925e-01
   7.3395349e-01   9.9999877e-01
   7.3488372e-01   9.9999802e-01
   7.3581395e-01   9.9999682e-01
   7.3674419e-01   9.9999495e-01
   7.3767442e-01   9.9999207e-01
   7.3860465e-01   9.9998766e-01
   7.3953488e-01   9.9998099e-01
   7.4046512e-01   9.9997098e-01
   7.4139535e-01   9.9995614e-01
   7.4232558e-01   9.9993432e-01
   7.4325581e-01   9.9990260e-01
   7.4418605e-01   9.9985690e-01
   7.4511628e-01   9.9979175e-01
   7.4604651e-01   9.9969975e-01
   7.4697674e-01   9.9957115e-01
   7.4790698e-01   9.9939313e-01
   7.4883721e-01   9.9914911e-01
   7.4976744e-01   9.9881789e-01
   7.5069767e-01   9.9837270e-01
   7.5162791e-01   9.9778011e-01
   7.5255814e-01   9.9699897e-01
   7.5348837e-01   9.9597923e-01
   7.5441860e-01   9.9466087e-01
   7.5534884e-01   9.9297279e-01
   7.5627907e-01   9.9083207e-01
   7.5720930e-01   9.8814331e-01
   7.5813953e-01   9.8479842e-01
   7.5906977e-01   9.8067691e-01
   7.6000000e-01   9.7564671e-01
   7.6093023e-01   9.6956562e-01
   7.6186047e-01   9.6228358e-01
   7.6279070e-01   9.5364561e-01
   7.6372093e-01   9.4349559e-01
   7.6465116e-01   9.3168075e-01
   7.6558140e-01   9.1805671e-01
   7.6651163e-01   9.0249309e-01
   7.6744186e-01   8.8487935e-01
   7.6837209e-01   8.6513062e-01
   7.6930233e-01   8.4319333e-01
   7.7023256e-01   8.1905024e-01
   7.7116279e-01   7.9272462e-01
   7.7209302e-01   7.6428329e-01
   7.7302326e-01   7.3383825e-01
   7.7395349e-01   7.0154675e-01
   7.7488372e-01   6.6760967e-01
   7.7581395e-01   6.3226820e-01
   7.7674419e-01   5.9579879e-01
   7.7767442e-01   5.5850678e-01
   7.7860465e-01   5.2071863e-01
   7.7953488e-01   4.8277338e-01
   7.8046512e-01   4.4501350e-01
   7.8139535e-01   4.0777565e-01
   7.8232558e-01   3.7138176e-01
   7.8325581e-01   3.3613073e-01
   7.8418605e-01   3.0229125e-01
   7.8511628e-01   2.7009591e-01
   7.8604651e-01   2.3973677e-01
   7.8697674e-01   2.1136270e-01
   7.8790698e-01   1.8507825e-01
   7.8883721e-01   1.6094420e-01
   7.8976744e-01   1.3897953e-01
   7.9069767e-01   1.1916467e-01
   7.9162791e-01   1.0144571e-01
   7.9255814e-01   8.5739360e-02
   7.9348837e-01   7.1938346e-02
   7.9441860e-01   5.9916970e-02
   7.9534884e-01   4.9536583e-02
   7.9627907e-01   4.0650754e-02
   7.9720930e-01   3.3109979e-02
   7.9813953e-01   2.6765786e-02
   7.9906977e-01   2.1474177e-02
   8.0000000e-01   1.7098364e-02
   8.0093023e-01   1.3510815e-02
   8.0186047e-01   1.0594639e-02
   8.0279070e-01   8.2443867e-03
   8.0372093e-01   6.3663280e-03
   8.0465116e-01   4.8783181e-03
   8.0558140e-01   3.7093224e-03
   8.0651163e-01   2.7986990e-03
   8.0744186e-01   2.0953159e-03
   8.0837209e-01   1.5565745e-03
   8.0930233e-01   1.1473962e-03
   8.1023256e-01   8.3922175e-04
   8.1116279e-01   6.0905589e-04
   8.1209302e-01   4.3858375e-04
   8.1302326e-01   3.1337279e-04
   8.1395349e-01   2.2216839e-04
   8.1488372e-01   1.5628411e-04
   8.1581395e-01   1.0908342e-04
   8.1674419e-01   7.5546465e-05
   8.1767442e-01   5.1913652e-05
   8.1860465e-01   3.5396629e-05
   8.1953488e-01   2.3947287e-05
   8.2046512e-01   1.6075568e-05
   8.2139535e-01   1.0707638e-05
   8.2232558e-01   7.0768572e-06
   8.2325581e-01   4.6409711e-06
   8.2418605e-01   3.0199620e-06
   8.2511628e-01   1.9499389e-06
   8.2604651e-01   1.2493105e-06
   8.2697674e-01   7.9424169e-07
   8.2790698e-01   5.0103864e-07
   8.2883721e-01   3.1363855e-07
   8.2976744e-01   1.9481883e-07
   8.3069767e-01   1.2008243e-07
   8.3162791e-01   7.3447818e-08
   8.3255814e-01   4.4579300e-08
   8.3348837e-01   2.6850145e-08
   8.3441860e-01   1.6048087e-08
   8.3534884e-01   9.5184782e-09
   8.3627907e-01   5.6025249e-09
   8.3720930e-01   3.2724772e-09
   8.3813953e-01   1.8969269e-09
   8.3906977e-01   1.0912153e-09
   8.4000000e-01   6.2296098e-10
   8.4093023e-01   3.5294471e-10
   8.4186047e-01   1.9845079e-10
   8.4279070e-01   1.1073992e-10
   8.4372093e-01   6.1329000e-11
   8.4465116e-01   3.3708767e-11
   8.4558140e-01   1.8388245e-11
   8.4651163e-01   9.9555040e-12
   8.4744186e-01   5.3495468e-12
   8.4837209e-01   2.8530326e-12
   8.4930233e-01   1.5102114e-12
   8.5023256e-01   7.9344220e-13
   8.5116279e-01   4.1375643e-13
   8.5209302e-01   2.1415660e-13
   8.5302326e-01   1.1002232e-13
   8.5395349e-01   5.6104568e-14
   8.5488372e-01   2.8398088e-14
   8.5581395e-01   1.4267863e-14
   8.5674419e-01   7.1156267e-15
   8.5767442e-01   3.5225509e-15
   8.5860465e-01   1.7309989e-15
   8.5953488e-01   8.4437864e-16
   8.6046512e-01   4.0886895e-16
   8.6139535e-01   1.9653640e-16
   8.6232558e-01   9.3781982e-17
   8.6325581e-01   4.4424128e-17
   8.6418605e-01   2.0890416e-17
   8.6511628e-01   9.7523546e-18
   8.6604651e-01   4.5197217e-18
   8.6697674e-01   2.0795018e-18
   8.6790698e-01   9.4985624e-19
   8.6883721e-01   4.3073784e-19
   8.6976744e-01   1.9392345e-19
   8.7069767e-01   8.6679296e-20
   8.7162791e-01   3.8465742e-20
   8.7255814e-01   1.6948072e-20
   8.7348837e-01   7.4173584e-21
   8.7441860e-01   3.2560618e-21
   8.7534884e-01   1.7276051e-21
   8.7627907e-01   3.6445178e-21
   8.7720930e-01   2.6543521e-20
   8.7813953e-01   2.1717362e-19
   8.7906977e-01   1.7157528e-18
   8.8000000e-01   1.2975400e-17
   8.8093023e-01   9.3839730e-17
   8.8186047e-01   6.4863607e-16
   8.8279070e-01   4.2826884e-15
   8.8372093e-01   2.6994870e-14
   8.8465116e-01   1.6234501e-13
   8.8558140e-01   9.3095425e-13
   8.8651163e-01   5.0872552e-12
   8.8744186e-01   2.6474879e-11
   8.8837209e-01   1.3113083e-10
   8.8930233e-01   6.1775590e-10
   8.9023256e-01   2.7662241e-09
   8.9116279e-01   1.1766028e-08
   8.9209302e-01   4.7506738e-08
   8.9302326e-01   1.8195839e-07
   8.9395349e-01   6.6067517e-07
   8.9488372e-01   2.2725337e-06
   8.9581395e-01   7.4002779e-06
   8.9674419e-01   2.2798870e-05
   8.9767442e-01   6.6408578e-05
   8.9860465e-01   1.8277104e-04
   8.9953488e-01   4.7500956e-04
   9.0046512e-01   1.1651076e-03
   9.0139535e-01   2.6957471e-03
   9.0232558e-01   5.8810408e-03
   9.0325581e-01   1.2093320e-02
   9.0418605e-01   2.3434860e-02
   9.0511628e-01   4.2794218e-02
   9.0604651e-01   7.3652285e-02
   9.0697674e-01   1.1952435e-01
   9.0790698e-01   1.8303607e-01
   9.0883721e-01   2.6482412e-01
   9.0976744e-01   3.6264693e-01
   9.1069767e-01   4.7115617e-01
   9.1162791e-01   5.8261363e-01
   9.1255814e-01   6.8846176e-01
   9.1348837e-01   7.8124710e-01
   9.1441860e-01   8.5619550e-01
   9.1534884e-01   9.1188445e-01
   9.1627907e-01   9.4987777e-01
   9.1720930e-01   9.7363275e-01
   9.1813953e-01   9.8721764e-01
   9.1906977e-01   9.9430892e-01
   9.2000000e-01   9.9768050e-01
   9.2093023e-01   9.9913738e-01
   9.2186047e-01   9.9970819e-01
   9.2279070e-01   9.9991049e-01
   9.2372093e-01   9.9997518e-01
   9.2465116e-01   9.9999380e-01
   9.2558140e-01   9.9999861e-01
   9.2651163e-01   9.9999972e-01
   9.2744186e-01   9.9999995e-01
   9.2837209e-01   9.9999999e-01
   9.2930233e-01   1.0000000e+00
   9.3023256e-01   1.0000000e+00
   9.3116279e-01   1.0000000e+00
   9.3209302e-01   1.0000000e+00
   9.3302326e-01   1.0000000e+00
   9.3395349e-01   1.0000000e+00
   9.3488372e-01   1.0000000e+00
   9.3581395e-01   1.0000000e+00
   9.3674419e-01   1.0000000e+00
   9.3767442e-01   1.0000000e+00
   9.3860465e-01   1.0000000e+00
   9.3953488e-01   1.0000000e+00
   9.4046512e-01   1.0000000e+00
   9.4139535e-01   1.0000000e+00
   9.4232558e-01   1.0000000e+00
   9.4325581e-01   1.0000000e+00
   9.4418605e-01   1.0000000e+00
   9.4511628e-01   1.0000000e+00
   9.4604651e-01   1.0000000e+00
   9.4697674e-01   1.0000000e+00
   9.4790698e-01   1.0000000e+00
   9.4883721e-01   1.0000000e+00
   9.4976744e-01   1.0000000e+00
   9.5069767e-01   1.0000000e+00
   9.5162791e-01   1.0000000e+00
   9.5255814e-01   1.0000000e+00
   9.5348837e-01   1.0000000e+00
   9.5441860e-01   1.0000000e+00
   9.5534884e-01   1.0000000e+00
   9.5627907e-01   1.0000000e+00
   9.5720930e-01   1.0000000e+00
   9.5813953e-01   1.0000000e+00
   9.5906977e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6093023e-01   1.0000000e+00
   9.6186047e-01   1.0000000e+00
   9.6279070e-01   1.0000000e+00
   9.6372093e-01   1.0000000e+00
   9.6465116e-01   1.0000000e+00
   9.6558140e-01   1.0000000e+00
   9.6651163e-01   1.0000000e+00
   9.6744186e-01   1.0000000e+00
   9.6837209e-01   1.0000000e+00
   9.6930233e-01   1.0000000e+00
   9.7023256e-01   1.0000000e+00
   9.7116279e-01   1.0000000e+00
   9.7209302e-01   1.0000000e+00
   9.7302326e-01   1.0000000e+00
   9.7395349e-01   1.0000000e+00
   9.7488372e-01   1.0000000e+00
   9.7581395e-01   1.0000000e+00
   9.7674419e-01   1.0000000e+00
   9.7767442e-01   1.0000000e+00
   9.7860465e-01   1.0000000e+00
   9.7953488e-01   1.0000000e+00
   9.8046512e-01   1.0000000e+00
   9.8139535e-01   1.0000000e+00
   9.8232558e-01   1.0000000e+00
   9.8325581e-01   1.0000000e+00
   9.8418605e-01   1.0000000e+00
   9.8511628e-01   1.0000000e+00
   9.8604651e-01   1.0000000e+00
   9.8697674e-01   1.0000000e+00
   9.8790698e-01   1.0000000e+00
   9.8883721e-01   1.0000000e+00
   9.8976744e-01   1.0000000e+00
   9.9069767e-01   1.0000000e+00
   9.9162791e-01   1.0000000e+00
   9.9255814e-01   1.0000000e+00
   9.9348837e-01   1.0000000e+00
   9.9441860e-01   1.0000000e+00
   9.9534884e-01   1.0000000e+00
   9.9627907e-01   1.0000000e+00
   9.9720930e-01   1.0000000e+00
   9.9813953e-01   1.0000000e+00
   9.9906977e-01   1.0000000e+00
   1.0000000e+00             NaN


==> data/ES_US_1100.dat <==
   0.0000000e+00             NaN
   9.0909091e-04   1.0000000e+00
   1.8181818e-03   1.0000000e+00
   2.7272727e-03   1.0000000e+00
   3.6363636e-03   1.0000000e+00
   4.5454545e-03   1.0000000e+00
   5.4545455e-03   1.0000000e+00
   6.3636364e-03   1.0000000e+00
   7.2727273e-03   1.0000000e+00
   8.1818182e-03   1.0000000e+00
   9.0909091e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.0909091e-02   1.0000000e+00
   1.1818182e-02   1.0000000e+00
   1.2727273e-02   1.0000000e+00
   1.3636364e-02   1.0000000e+00
   1.4545455e-02   1.0000000e+00
   1.5454545e-02   1.0000000e+00
   1.6363636e-02   1.0000000e+00
   1.7272727e-02   1.0000000e+00
   1.8181818e-02   1.0000000e+00
   1.9090909e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.0909091e-02   1.0000000e+00
   2.1818182e-02   1.0000000e+00
   2.2727273e-02   1.0000000e+00
   2.3636364e-02   1.0000000e+00
   2.4545455e-02   1.0000000e+00
   2.5454545e-02   1.0000000e+00
   2.6363636e-02   1.0000000e+00
   2.7272727e-02   1.0000000e+00
   2.8181818e-02   1.0000000e+00
   2.9090909e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.0909091e-02   1.0000000e+00
   3.1818182e-02   1.0000000e+00
   3.2727273e-02   1.0000000e+00
   3.3636364e-02   1.0000000e+00
   3.4545455e-02   1.0000000e+00
   3.5454545e-02   1.0000000e+00
   3.6363636e-02   1.0000000e+00
   3.7272727e-02   1.0000000e+00
   3.8181818e-02   1.0000000e+00
   3.9090909e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.0909091e-02   1.0000000e+00
   4.1818182e-02   1.0000000e+00
   4.2727273e-02   1.0000000e+00
   4.3636364e-02   1.0000000e+00
   4.4545455e-02   1.0000000e+00
   4.5454545e-02   1.0000000e+00
   4.6363636e-02   1.0000000e+00
   4.7272727e-02   1.0000000e+00
   4.8181818e-02   1.0000000e+00
   4.9090909e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.0909091e-02   1.0000000e+00
   5.1818182e-02   1.0000000e+00
   5.2727273e-02   1.0000000e+00
   5.3636364e-02   1.0000000e+00
   5.4545455e-02   1.0000000e+00
   5.5454545e-02   1.0000000e+00
   5.6363636e-02   1.0000000e+00
   5.7272727e-02   1.0000000e+00
   5.8181818e-02   1.0000000e+00
   5.9090909e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.0909091e-02   1.0000000e+00
   6.1818182e-02   1.0000000e+00
   6.2727273e-02   1.0000000e+00
   6.3636364e-02   1.0000000e+00
   6.4545455e-02   1.0000000e+00
   6.5454545e-02   1.0000000e+00
   6.6363636e-02   1.0000000e+00
   6.7272727e-02   1.0000000e+00
   6.8181818e-02   1.0000000e+00
   6.9090909e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.0909091e-02   1.0000000e+00
   7.1818182e-02   1.0000000e+00
   7.2727273e-02   1.0000000e+00
   7.3636364e-02   1.0000000e+00
   7.4545455e-02   1.0000000e+00
   7.5454545e-02   1.0000000e+00
   7.6363636e-02   1.0000000e+00
   7.7272727e-02   1.0000000e+00
   7.8181818e-02   1.0000000e+00
   7.9090909e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.0909091e-02   1.0000000e+00
   8.1818182e-02   1.0000000e+00
   8.2727273e-02   1.0000000e+00
   8.3636364e-02   1.0000000e+00
   8.4545455e-02   1.0000000e+00
   8.5454545e-02   1.0000000e+00
   8.6363636e-02   1.0000000e+00
   8.7272727e-02   1.0000000e+00
   8.8181818e-02   1.0000000e+00
   8.9090909e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.0909091e-02   1.0000000e+00
   9.1818182e-02   1.0000000e+00
   9.2727273e-02   1.0000000e+00
   9.3636364e-02   1.0000000e+00
   9.4545455e-02   1.0000000e+00
   9.5454545e-02   1.0000000e+00
   9.6363636e-02   1.0000000e+00
   9.7272727e-02   1.0000000e+00
   9.8181818e-02   1.0000000e+00
   9.9090909e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0090909e-01   1.0000000e+00
   1.0181818e-01   1.0000000e+00
   1.0272727e-01   1.0000000e+00
   1.0363636e-01   1.0000000e+00
   1.0454545e-01   1.0000000e+00
   1.0545455e-01   1.0000000e+00
   1.0636364e-01   1.0000000e+00
   1.0727273e-01   1.0000000e+00
   1.0818182e-01   1.0000000e+00
   1.0909091e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1090909e-01   1.0000000e+00
   1.1181818e-01   1.0000000e+00
   1.1272727e-01   1.0000000e+00
   1.1363636e-01   1.0000000e+00
   1.1454545e-01   1.0000000e+00
   1.1545455e-01   1.0000000e+00
   1.1636364e-01   1.0000000e+00
   1.1727273e-01   1.0000000e+00
   1.1818182e-01   1.0000000e+00
   1.1909091e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2090909e-01   1.0000000e+00
   1.2181818e-01   1.0000000e+00
   1.2272727e-01   1.0000000e+00
   1.2363636e-01   1.0000000e+00
   1.2454545e-01   1.0000000e+00
   1.2545455e-01   1.0000000e+00
   1.2636364e-01   1.0000000e+00
   1.2727273e-01   1.0000000e+00
   1.2818182e-01   1.0000000e+00
   1.2909091e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3090909e-01   1.0000000e+00
   1.3181818e-01   1.0000000e+00
   1.3272727e-01   1.0000000e+00
   1.3363636e-01   1.0000000e+00
   1.3454545e-01   1.0000000e+00
   1.3545455e-01   1.0000000e+00
   1.3636364e-01   1.0000000e+00
   1.3727273e-01   1.0000000e+00
   1.3818182e-01   1.0000000e+00
   1.3909091e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4090909e-01   1.0000000e+00
   1.4181818e-01   1.0000000e+00
   1.4272727e-01   1.0000000e+00
   1.4363636e-01   1.0000000e+00
   1.4454545e-01   1.0000000e+00
   1.4545455e-01   1.0000000e+00
   1.4636364e-01   1.0000000e+00
   1.4727273e-01   1.0000000e+00
   1.4818182e-01   1.0000000e+00
   1.4909091e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5090909e-01   1.0000000e+00
   1.5181818e-01   1.0000000e+00
   1.5272727e-01   1.0000000e+00
   1.5363636e-01   1.0000000e+00
   1.5454545e-01   1.0000000e+00
   1.5545455e-01   1.0000000e+00
   1.5636364e-01   1.0000000e+00
   1.5727273e-01   1.0000000e+00
   1.5818182e-01   1.0000000e+00
   1.5909091e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6090909e-01   1.0000000e+00
   1.6181818e-01   1.0000000e+00
   1.6272727e-01   1.0000000e+00
   1.6363636e-01   1.0000000e+00
   1.6454545e-01   1.0000000e+00
   1.6545455e-01   1.0000000e+00
   1.6636364e-01   1.0000000e+00
   1.6727273e-01   1.0000000e+00
   1.6818182e-01   1.0000000e+00
   1.6909091e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7090909e-01   1.0000000e+00
   1.7181818e-01   1.0000000e+00
   1.7272727e-01   1.0000000e+00
   1.7363636e-01   1.0000000e+00
   1.7454545e-01   1.0000000e+00
   1.7545455e-01   1.0000000e+00
   1.7636364e-01   1.0000000e+00
   1.7727273e-01   1.0000000e+00
   1.7818182e-01   1.0000000e+00
   1.7909091e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8090909e-01   1.0000000e+00
   1.8181818e-01   1.0000000e+00
   1.8272727e-01   1.0000000e+00
   1.8363636e-01   1.0000000e+00
   1.8454545e-01   1.0000000e+00
   1.8545455e-01   1.0000000e+00
   1.8636364e-01   1.0000000e+00
   1.8727273e-01   1.0000000e+00
   1.8818182e-01   1.0000000e+00
   1.8909091e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9090909e-01   1.0000000e+00
   1.9181818e-01   1.0000000e+00
   1.9272727e-01   1.0000000e+00
   1.9363636e-01   1.0000000e+00
   1.9454545e-01   1.0000000e+00
   1.9545455e-01   1.0000000e+00
   1.9636364e-01   1.0000000e+00
   1.9727273e-01   1.0000000e+00
   1.9818182e-01   1.0000000e+00
   1.9909091e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0090909e-01   1.0000000e+00
   2.0181818e-01   1.0000000e+00
   2.0272727e-01   1.0000000e+00
   2.0363636e-01   1.0000000e+00
   2.0454545e-01   1.0000000e+00
   2.0545455e-01   1.0000000e+00
   2.0636364e-01   1.0000000e+00
   2.0727273e-01   1.0000000e+00
   2.0818182e-01   1.0000000e+00
   2.0909091e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1090909e-01   1.0000000e+00
   2.1181818e-01   1.0000000e+00
   2.1272727e-01   1.0000000e+00
   2.1363636e-01   1.0000000e+00
   2.1454545e-01   1.0000000e+00
   2.1545455e-01   1.0000000e+00
   2.1636364e-01   1.0000000e+00
   2.1727273e-01   1.0000000e+00
   2.1818182e-01   1.0000000e+00
   2.1909091e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2090909e-01   1.0000000e+00
   2.2181818e-01   1.0000000e+00
   2.2272727e-01   1.0000000e+00
   2.2363636e-01   1.0000000e+00
   2.2454545e-01   1.0000000e+00
   2.2545455e-01   1.0000000e+00
   2.2636364e-01   1.0000000e+00
   2.2727273e-01   1.0000000e+00
   2.2818182e-01   1.0000000e+00
   2.2909091e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3090909e-01   1.0000000e+00
   2.3181818e-01   1.0000000e+00
   2.3272727e-01   1.0000000e+00
   2.3363636e-01   1.0000000e+00
   2.3454545e-01   1.0000000e+00
   2.3545455e-01   1.0000000e+00
   2.3636364e-01   1.0000000e+00
   2.3727273e-01   1.0000000e+00
   2.3818182e-01   1.0000000e+00
   2.3909091e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4090909e-01   1.0000000e+00
   2.4181818e-01   1.0000000e+00
   2.4272727e-01   1.0000000e+00
   2.4363636e-01   1.0000000e+00
   2.4454545e-01   1.0000000e+00
   2.4545455e-01   1.0000000e+00
   2.4636364e-01   1.0000000e+00
   2.4727273e-01   1.0000000e+00
   2.4818182e-01   1.0000000e+00
   2.4909091e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5090909e-01   1.0000000e+00
   2.5181818e-01   1.0000000e+00
   2.5272727e-01   1.0000000e+00
   2.5363636e-01   1.0000000e+00
   2.5454545e-01   1.0000000e+00
   2.5545455e-01   1.0000000e+00
   2.5636364e-01   1.0000000e+00
   2.5727273e-01   1.0000000e+00
   2.5818182e-01   1.0000000e+00
   2.5909091e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6090909e-01   1.0000000e+00
   2.6181818e-01   1.0000000e+00
   2.6272727e-01   1.0000000e+00
   2.6363636e-01   1.0000000e+00
   2.6454545e-01   1.0000000e+00
   2.6545455e-01   1.0000000e+00
   2.6636364e-01   1.0000000e+00
   2.6727273e-01   1.0000000e+00
   2.6818182e-01   1.0000000e+00
   2.6909091e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7090909e-01   1.0000000e+00
   2.7181818e-01   1.0000000e+00
   2.7272727e-01   1.0000000e+00
   2.7363636e-01   1.0000000e+00
   2.7454545e-01   1.0000000e+00
   2.7545455e-01   1.0000000e+00
   2.7636364e-01   1.0000000e+00
   2.7727273e-01   1.0000000e+00
   2.7818182e-01   1.0000000e+00
   2.7909091e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8090909e-01   1.0000000e+00
   2.8181818e-01   1.0000000e+00
   2.8272727e-01   1.0000000e+00
   2.8363636e-01   1.0000000e+00
   2.8454545e-01   1.0000000e+00
   2.8545455e-01   1.0000000e+00
   2.8636364e-01   1.0000000e+00
   2.8727273e-01   1.0000000e+00
   2.8818182e-01   1.0000000e+00
   2.8909091e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9090909e-01   1.0000000e+00
   2.9181818e-01   1.0000000e+00
   2.9272727e-01   1.0000000e+00
   2.9363636e-01   1.0000000e+00
   2.9454545e-01   1.0000000e+00
   2.9545455e-01   1.0000000e+00
   2.9636364e-01   1.0000000e+00
   2.9727273e-01   1.0000000e+00
   2.9818182e-01   1.0000000e+00
   2.9909091e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0090909e-01   1.0000000e+00
   3.0181818e-01   1.0000000e+00
   3.0272727e-01   1.0000000e+00
   3.0363636e-01   1.0000000e+00
   3.0454545e-01   1.0000000e+00
   3.0545455e-01   1.0000000e+00
   3.0636364e-01   1.0000000e+00
   3.0727273e-01   1.0000000e+00
   3.0818182e-01   1.0000000e+00
   3.0909091e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1090909e-01   1.0000000e+00
   3.1181818e-01   1.0000000e+00
   3.1272727e-01   1.0000000e+00
   3.1363636e-01   1.0000000e+00
   3.1454545e-01   1.0000000e+00
   3.1545455e-01   1.0000000e+00
   3.1636364e-01   1.0000000e+00
   3.1727273e-01   1.0000000e+00
   3.1818182e-01   1.0000000e+00
   3.1909091e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2090909e-01   1.0000000e+00
   3.2181818e-01   1.0000000e+00
   3.2272727e-01   1.0000000e+00
   3.2363636e-01   1.0000000e+00
   3.2454545e-01   1.0000000e+00
   3.2545455e-01   1.0000000e+00
   3.2636364e-01   1.0000000e+00
   3.2727273e-01   1.0000000e+00
   3.2818182e-01   1.0000000e+00
   3.2909091e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3090909e-01   1.0000000e+00
   3.3181818e-01   1.0000000e+00
   3.3272727e-01   1.0000000e+00
   3.3363636e-01   1.0000000e+00
   3.3454545e-01   1.0000000e+00
   3.3545455e-01   1.0000000e+00
   3.3636364e-01   1.0000000e+00
   3.3727273e-01   1.0000000e+00
   3.3818182e-01   1.0000000e+00
   3.3909091e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4090909e-01   1.0000000e+00
   3.4181818e-01   1.0000000e+00
   3.4272727e-01   1.0000000e+00
   3.4363636e-01   1.0000000e+00
   3.4454545e-01   1.0000000e+00
   3.4545455e-01   1.0000000e+00
   3.4636364e-01   1.0000000e+00
   3.4727273e-01   1.0000000e+00
   3.4818182e-01   1.0000000e+00
   3.4909091e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5090909e-01   1.0000000e+00
   3.5181818e-01   1.0000000e+00
   3.5272727e-01   1.0000000e+00
   3.5363636e-01   1.0000000e+00
   3.5454545e-01   1.0000000e+00
   3.5545455e-01   1.0000000e+00
   3.5636364e-01   1.0000000e+00
   3.5727273e-01   1.0000000e+00
   3.5818182e-01   1.0000000e+00
   3.5909091e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6090909e-01   1.0000000e+00
   3.6181818e-01   1.0000000e+00
   3.6272727e-01   1.0000000e+00
   3.6363636e-01   1.0000000e+00
   3.6454545e-01   1.0000000e+00
   3.6545455e-01   1.0000000e+00
   3.6636364e-01   1.0000000e+00
   3.6727273e-01   1.0000000e+00
   3.6818182e-01   1.0000000e+00
   3.6909091e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7090909e-01   1.0000000e+00
   3.7181818e-01   1.0000000e+00
   3.7272727e-01   1.0000000e+00
   3.7363636e-01   1.0000000e+00
   3.7454545e-01   1.0000000e+00
   3.7545455e-01   1.0000000e+00
   3.7636364e-01   1.0000000e+00
   3.7727273e-01   1.0000000e+00
   3.7818182e-01   1.0000000e+00
   3.7909091e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8090909e-01   1.0000000e+00
   3.8181818e-01   1.0000000e+00
   3.8272727e-01   1.0000000e+00
   3.8363636e-01   1.0000000e+00
   3.8454545e-01   1.0000000e+00
   3.8545455e-01   1.0000000e+00
   3.8636364e-01   1.0000000e+00
   3.8727273e-01   1.0000000e+00
   3.8818182e-01   1.0000000e+00
   3.8909091e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9090909e-01   1.0000000e+00
   3.9181818e-01   1.0000000e+00
   3.9272727e-01   1.0000000e+00
   3.9363636e-01   1.0000000e+00
   3.9454545e-01   1.0000000e+00
   3.9545455e-01   1.0000000e+00
   3.9636364e-01   1.0000000e+00
   3.9727273e-01   1.0000000e+00
   3.9818182e-01   1.0000000e+00
   3.9909091e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0090909e-01   1.0000000e+00
   4.0181818e-01   1.0000000e+00
   4.0272727e-01   1.0000000e+00
   4.0363636e-01   1.0000000e+00
   4.0454545e-01   1.0000000e+00
   4.0545455e-01   1.0000000e+00
   4.0636364e-01   1.0000000e+00
   4.0727273e-01   1.0000000e+00
   4.0818182e-01   1.0000000e+00
   4.0909091e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1090909e-01   1.0000000e+00
   4.1181818e-01   1.0000000e+00
   4.1272727e-01   1.0000000e+00
   4.1363636e-01   1.0000000e+00
   4.1454545e-01   1.0000000e+00
   4.1545455e-01   1.0000000e+00
   4.1636364e-01   1.0000000e+00
   4.1727273e-01   1.0000000e+00
   4.1818182e-01   1.0000000e+00
   4.1909091e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2090909e-01   1.0000000e+00
   4.2181818e-01   1.0000000e+00
   4.2272727e-01   1.0000000e+00
   4.2363636e-01   1.0000000e+00
   4.2454545e-01   1.0000000e+00
   4.2545455e-01   1.0000000e+00
   4.2636364e-01   1.0000000e+00
   4.2727273e-01   1.0000000e+00
   4.2818182e-01   1.0000000e+00
   4.2909091e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3090909e-01   1.0000000e+00
   4.3181818e-01   1.0000000e+00
   4.3272727e-01   1.0000000e+00
   4.3363636e-01   1.0000000e+00
   4.3454545e-01   1.0000000e+00
   4.3545455e-01   1.0000000e+00
   4.3636364e-01   1.0000000e+00
   4.3727273e-01   1.0000000e+00
   4.3818182e-01   1.0000000e+00
   4.3909091e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4090909e-01   1.0000000e+00
   4.4181818e-01   1.0000000e+00
   4.4272727e-01   1.0000000e+00
   4.4363636e-01   1.0000000e+00
   4.4454545e-01   1.0000000e+00
   4.4545455e-01   1.0000000e+00
   4.4636364e-01   1.0000000e+00
   4.4727273e-01   1.0000000e+00
   4.4818182e-01   1.0000000e+00
   4.4909091e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5090909e-01   1.0000000e+00
   4.5181818e-01   1.0000000e+00
   4.5272727e-01   1.0000000e+00
   4.5363636e-01   1.0000000e+00
   4.5454545e-01   1.0000000e+00
   4.5545455e-01   1.0000000e+00
   4.5636364e-01   1.0000000e+00
   4.5727273e-01   1.0000000e+00
   4.5818182e-01   1.0000000e+00
   4.5909091e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6090909e-01   1.0000000e+00
   4.6181818e-01   1.0000000e+00
   4.6272727e-01   1.0000000e+00
   4.6363636e-01   1.0000000e+00
   4.6454545e-01   1.0000000e+00
   4.6545455e-01   1.0000000e+00
   4.6636364e-01   1.0000000e+00
   4.6727273e-01   1.0000000e+00
   4.6818182e-01   1.0000000e+00
   4.6909091e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7090909e-01   1.0000000e+00
   4.7181818e-01   1.0000000e+00
   4.7272727e-01   1.0000000e+00
   4.7363636e-01   1.0000000e+00
   4.7454545e-01   1.0000000e+00
   4.7545455e-01   1.0000000e+00
   4.7636364e-01   1.0000000e+00
   4.7727273e-01   1.0000000e+00
   4.7818182e-01   1.0000000e+00
   4.7909091e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8090909e-01   1.0000000e+00
   4.8181818e-01   1.0000000e+00
   4.8272727e-01   1.0000000e+00
   4.8363636e-01   1.0000000e+00
   4.8454545e-01   1.0000000e+00
   4.8545455e-01   1.0000000e+00
   4.8636364e-01   1.0000000e+00
   4.8727273e-01   1.0000000e+00
   4.8818182e-01   1.0000000e+00
   4.8909091e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9090909e-01   1.0000000e+00
   4.9181818e-01   1.0000000e+00
   4.9272727e-01   1.0000000e+00
   4.9363636e-01   1.0000000e+00
   4.9454545e-01   1.0000000e+00
   4.9545455e-01   1.0000000e+00
   4.9636364e-01   1.0000000e+00
   4.9727273e-01   1.0000000e+00
   4.9818182e-01   1.0000000e+00
   4.9909091e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0090909e-01   1.0000000e+00
   5.0181818e-01   1.0000000e+00
   5.0272727e-01   1.0000000e+00
   5.0363636e-01   1.0000000e+00
   5.0454545e-01   1.0000000e+00
   5.0545455e-01   1.0000000e+00
   5.0636364e-01   1.0000000e+00
   5.0727273e-01   1.0000000e+00
   5.0818182e-01   1.0000000e+00
   5.0909091e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1090909e-01   1.0000000e+00
   5.1181818e-01   1.0000000e+00
   5.1272727e-01   1.0000000e+00
   5.1363636e-01   1.0000000e+00
   5.1454545e-01   1.0000000e+00
   5.1545455e-01   1.0000000e+00
   5.1636364e-01   1.0000000e+00
   5.1727273e-01   1.0000000e+00
   5.1818182e-01   1.0000000e+00
   5.1909091e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2090909e-01   1.0000000e+00
   5.2181818e-01   1.0000000e+00
   5.2272727e-01   1.0000000e+00
   5.2363636e-01   1.0000000e+00
   5.2454545e-01   1.0000000e+00
   5.2545455e-01   1.0000000e+00
   5.2636364e-01   1.0000000e+00
   5.2727273e-01   1.0000000e+00
   5.2818182e-01   1.0000000e+00
   5.2909091e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3090909e-01   1.0000000e+00
   5.3181818e-01   1.0000000e+00
   5.3272727e-01   1.0000000e+00
   5.3363636e-01   1.0000000e+00
   5.3454545e-01   1.0000000e+00
   5.3545455e-01   1.0000000e+00
   5.3636364e-01   1.0000000e+00
   5.3727273e-01   1.0000000e+00
   5.3818182e-01   1.0000000e+00
   5.3909091e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4090909e-01   1.0000000e+00
   5.4181818e-01   1.0000000e+00
   5.4272727e-01   1.0000000e+00
   5.4363636e-01   1.0000000e+00
   5.4454545e-01   1.0000000e+00
   5.4545455e-01   1.0000000e+00
   5.4636364e-01   1.0000000e+00
   5.4727273e-01   1.0000000e+00
   5.4818182e-01   1.0000000e+00
   5.4909091e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5090909e-01   1.0000000e+00
   5.5181818e-01   1.0000000e+00
   5.5272727e-01   1.0000000e+00
   5.5363636e-01   1.0000000e+00
   5.5454545e-01   1.0000000e+00
   5.5545455e-01   1.0000000e+00
   5.5636364e-01   1.0000000e+00
   5.5727273e-01   1.0000000e+00
   5.5818182e-01   1.0000000e+00
   5.5909091e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6090909e-01   1.0000000e+00
   5.6181818e-01   1.0000000e+00
   5.6272727e-01   1.0000000e+00
   5.6363636e-01   1.0000000e+00
   5.6454545e-01   1.0000000e+00
   5.6545455e-01   1.0000000e+00
   5.6636364e-01   1.0000000e+00
   5.6727273e-01   1.0000000e+00
   5.6818182e-01   1.0000000e+00
   5.6909091e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7090909e-01   1.0000000e+00
   5.7181818e-01   1.0000000e+00
   5.7272727e-01   1.0000000e+00
   5.7363636e-01   1.0000000e+00
   5.7454545e-01   1.0000000e+00
   5.7545455e-01   1.0000000e+00
   5.7636364e-01   1.0000000e+00
   5.7727273e-01   1.0000000e+00
   5.7818182e-01   1.0000000e+00
   5.7909091e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8090909e-01   1.0000000e+00
   5.8181818e-01   1.0000000e+00
   5.8272727e-01   1.0000000e+00
   5.8363636e-01   1.0000000e+00
   5.8454545e-01   1.0000000e+00
   5.8545455e-01   1.0000000e+00
   5.8636364e-01   1.0000000e+00
   5.8727273e-01   1.0000000e+00
   5.8818182e-01   1.0000000e+00
   5.8909091e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9090909e-01   1.0000000e+00
   5.9181818e-01   1.0000000e+00
   5.9272727e-01   1.0000000e+00
   5.9363636e-01   1.0000000e+00
   5.9454545e-01   1.0000000e+00
   5.9545455e-01   1.0000000e+00
   5.9636364e-01   1.0000000e+00
   5.9727273e-01   1.0000000e+00
   5.9818182e-01   1.0000000e+00
   5.9909091e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0090909e-01   1.0000000e+00
   6.0181818e-01   1.0000000e+00
   6.0272727e-01   1.0000000e+00
   6.0363636e-01   1.0000000e+00
   6.0454545e-01   1.0000000e+00
   6.0545455e-01   1.0000000e+00
   6.0636364e-01   1.0000000e+00
   6.0727273e-01   1.0000000e+00
   6.0818182e-01   1.0000000e+00
   6.0909091e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1090909e-01   1.0000000e+00
   6.1181818e-01   1.0000000e+00
   6.1272727e-01   1.0000000e+00
   6.1363636e-01   1.0000000e+00
   6.1454545e-01   1.0000000e+00
   6.1545455e-01   1.0000000e+00
   6.1636364e-01   1.0000000e+00
   6.1727273e-01   1.0000000e+00
   6.1818182e-01   1.0000000e+00
   6.1909091e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2090909e-01   1.0000000e+00
   6.2181818e-01   1.0000000e+00
   6.2272727e-01   1.0000000e+00
   6.2363636e-01   1.0000000e+00
   6.2454545e-01   1.0000000e+00
   6.2545455e-01   1.0000000e+00
   6.2636364e-01   1.0000000e+00
   6.2727273e-01   1.0000000e+00
   6.2818182e-01   1.0000000e+00
   6.2909091e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3090909e-01   1.0000000e+00
   6.3181818e-01   1.0000000e+00
   6.3272727e-01   1.0000000e+00
   6.3363636e-01   1.0000000e+00
   6.3454545e-01   1.0000000e+00
   6.3545455e-01   1.0000000e+00
   6.3636364e-01   1.0000000e+00
   6.3727273e-01   1.0000000e+00
   6.3818182e-01   1.0000000e+00
   6.3909091e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4090909e-01   1.0000000e+00
   6.4181818e-01   1.0000000e+00
   6.4272727e-01   1.0000000e+00
   6.4363636e-01   1.0000000e+00
   6.4454545e-01   1.0000000e+00
   6.4545455e-01   1.0000000e+00
   6.4636364e-01   1.0000000e+00
   6.4727273e-01   1.0000000e+00
   6.4818182e-01   1.0000000e+00
   6.4909091e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5090909e-01   1.0000000e+00
   6.5181818e-01   1.0000000e+00
   6.5272727e-01   1.0000000e+00
   6.5363636e-01   1.0000000e+00
   6.5454545e-01   1.0000000e+00
   6.5545455e-01   1.0000000e+00
   6.5636364e-01   1.0000000e+00
   6.5727273e-01   1.0000000e+00
   6.5818182e-01   1.0000000e+00
   6.5909091e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6090909e-01   1.0000000e+00
   6.6181818e-01   1.0000000e+00
   6.6272727e-01   1.0000000e+00
   6.6363636e-01   1.0000000e+00
   6.6454545e-01   1.0000000e+00
   6.6545455e-01   1.0000000e+00
   6.6636364e-01   1.0000000e+00
   6.6727273e-01   1.0000000e+00
   6.6818182e-01   1.0000000e+00
   6.6909091e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7090909e-01   1.0000000e+00
   6.7181818e-01   1.0000000e+00
   6.7272727e-01   1.0000000e+00
   6.7363636e-01   1.0000000e+00
   6.7454545e-01   1.0000000e+00
   6.7545455e-01   1.0000000e+00
   6.7636364e-01   1.0000000e+00
   6.7727273e-01   1.0000000e+00
   6.7818182e-01   1.0000000e+00
   6.7909091e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8090909e-01   1.0000000e+00
   6.8181818e-01   1.0000000e+00
   6.8272727e-01   1.0000000e+00
   6.8363636e-01   1.0000000e+00
   6.8454545e-01   1.0000000e+00
   6.8545455e-01   1.0000000e+00
   6.8636364e-01   1.0000000e+00
   6.8727273e-01   1.0000000e+00
   6.8818182e-01   1.0000000e+00
   6.8909091e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9090909e-01   1.0000000e+00
   6.9181818e-01   1.0000000e+00
   6.9272727e-01   1.0000000e+00
   6.9363636e-01   1.0000000e+00
   6.9454545e-01   1.0000000e+00
   6.9545455e-01   1.0000000e+00
   6.9636364e-01   1.0000000e+00
   6.9727273e-01   1.0000000e+00
   6.9818182e-01   1.0000000e+00
   6.9909091e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0090909e-01   1.0000000e+00
   7.0181818e-01   1.0000000e+00
   7.0272727e-01   1.0000000e+00
   7.0363636e-01   1.0000000e+00
   7.0454545e-01   1.0000000e+00
   7.0545455e-01   1.0000000e+00
   7.0636364e-01   1.0000000e+00
   7.0727273e-01   1.0000000e+00
   7.0818182e-01   9.9999999e-01
   7.0909091e-01   9.9999999e-01
   7.1000000e-01   9.9999998e-01
   7.1090909e-01   9.9999997e-01
   7.1181818e-01   9.9999994e-01
   7.1272727e-01   9.9999990e-01
   7.1363636e-01   9.9999984e-01
   7.1454545e-01   9.9999973e-01
   7.1545455e-01   9.9999955e-01
   7.1636364e-01   9.9999925e-01
   7.1727273e-01   9.9999877e-01
   7.1818182e-01   9.9999802e-01
   7.1909091e-01   9.9999682e-01
   7.2000000e-01   9.9999495e-01
   7.2090909e-01   9.9999207e-01
   7.2181818e-01   9.9998766e-01
   7.2272727e-01   9.9998099e-01
   7.2363636e-01   9.9997098e-01
   7.2454545e-01   9.9995614e-01
   7.2545455e-01   9.9993433e-01
   7.2636364e-01   9.9990260e-01
   7.2727273e-01   9.9985690e-01
   7.2818182e-01   9.9979175e-01
   7.2909091e-01   9.9969976e-01
   7.3000000e-01   9.9957115e-01
   7.3090909e-01   9.9939313e-01
   7.3181818e-01   9.9914912e-01
   7.3272727e-01   9.9881790e-01
   7.3363636e-01   9.9837271e-01
   7.3454545e-01   9.9778012e-01
   7.3545455e-01   9.9699898e-01
   7.3636364e-01   9.9597926e-01
   7.3727273e-01   9.9466090e-01
   7.3818182e-01   9.9297283e-01
   7.3909091e-01   9.9083212e-01
   7.4000000e-01   9.8814337e-01
   7.4090909e-01   9.8479849e-01
   7.4181818e-01   9.8067701e-01
   7.4272727e-01   9.7564682e-01
   7.4363636e-01   9.6956576e-01
   7.4454545e-01   9.6228374e-01
   7.4545455e-01   9.5364580e-01
   7.4636364e-01   9.4349582e-01
   7.4727273e-01   9.3168101e-01
   7.4818182e-01   9.1805701e-01
   7.4909091e-01   9.0249343e-01
   7.5000000e-01   8.8487973e-01
   7.5090909e-01   8.6513105e-01
   7.5181818e-01   8.4319381e-01
   7.5272727e-01   8.1905077e-01
   7.5363636e-01   7.9272519e-01
   7.5454545e-01   7.6428390e-01
   7.5545455e-01   7.3383890e-01
   7.5636364e-01   7.0154744e-01
   7.5727273e-01   6.6761040e-01
   7.5818182e-01   6.3226895e-01
   7.5909091e-01   5.9579956e-01
   7.6000000e-01   5.5850756e-01
   7.6090909e-01   5.2071942e-01
   7.6181818e-01   4.8277417e-01
   7.6272727e-01   4.4501428e-01
   7.6363636e-01   4.0777642e-01
   7.6454545e-01   3.7138251e-01
   7.6545455e-01   3.3613145e-01
   7.6636364e-01   3.0229195e-01
   7.6727273e-01   2.7009657e-01
   7.6818182e-01   2.3973739e-01
   7.6909091e-01   2.1136328e-01
   7.7000000e-01   1.8507878e-01
   7.7090909e-01   1.6094468e-01
   7.7181818e-01   1.3897997e-01
   7.7272727e-01   1.1916507e-01
   7.7363636e-01   1.0144606e-01
   7.7454545e-01   8.5739671e-02
   7.7545455e-01   7.1938618e-02
   7.7636364e-01   5.9917207e-02
   7.7727273e-01   4.9536786e-02
   7.7818182e-01   4.0650927e-02
   7.7909091e-01   3.3110126e-02
   7.8000000e-01   2.6765909e-02
   7.8090909e-01   2.1474279e-02
   7.8181818e-01   1.7098448e-02
   7.8272727e-01   1.3510883e-02
   7.8363636e-01   1.0594695e-02
   7.8454545e-01   8.2444313e-03
   7.8545455e-01   6.3663635e-03
   7.8636364e-01   4.8783462e-03
   7.8727273e-01   3.7093444e-03
   7.8818182e-01   2.7987160e-03
   7.8909091e-01   2.0953290e-03
   7.9000000e-01   1.5565845e-03
   7.9090909e-01   1.1474038e-03
   7.9181818e-01   8.3922742e-04
   7.9272727e-01   6.0906011e-04
   7.9363636e-01   4.3858686e-04
   7.9454545e-01   3.1337507e-04
   7.9545455e-01   2.2217004e-04
   7.9636364e-01   1.5628530e-04
   7.9727273e-01   1.0908427e-04
   7.9818182e-01   7.5547067e-05
   7.9909091e-01   5.1914074e-05
   8.0000000e-01   3.5396923e-05
   8.0090909e-01   2.3947490e-05
   8.0181818e-01   1.6075707e-05
   8.0272727e-01   1.0707732e-05
   8.0363636e-01   7.0769208e-06
   8.0454545e-01   4.6410136e-06
   8.0545455e-01   3.0199902e-06
   8.0636364e-01   1.9499575e-06
   8.0727273e-01   1.2493225e-06
   8.0818182e-01   7.9424952e-07
   8.0909091e-01   5.0104366e-07
   8.1000000e-01   3.1364175e-07
   8.1090909e-01   1.9482085e-07
   8.1181818e-01   1.2008370e-07
   8.1272727e-01   7.3448606e-08
   8.1363636e-01   4.4579786e-08
   8.1454545e-01   2.6850442e-08
   8.1545455e-01   1.6048267e-08
   8.1636364e-01   9.5185868e-09
   8.1727273e-01   5.6025898e-09
   8.1818182e-01   3.2725156e-09
   8.1909091e-01   1.8969496e-09
   8.2000000e-01   1.0912284e-09
   8.2090909e-01   6.2296862e-10
   8.2181818e-01   3.5294910e-10
   8.2272727e-01   1.9845329e-10
   8.2363636e-01   1.1074134e-10
   8.2454545e-01   6.1329795e-11
   8.2545455e-01   3.3709210e-11
   8.2636364e-01   1.8388489e-11
   8.2727273e-01   9.9556381e-12
   8.2818182e-01   5.3496198e-12
   8.2909091e-01   2.8530720e-12
   8.3000000e-01   1.5102325e-12
   8.3090909e-01   7.9345343e-13
   8.3181818e-01   4.1376236e-13
   8.3272727e-01   2.1415971e-13
   8.3363636e-01   1.1002394e-13
   8.3454545e-01   5.6105400e-14
   8.3545455e-01   2.8398515e-14
   8.3636364e-01   1.4268079e-14
   8.3727273e-01   7.1157359e-15
   8.3818182e-01   3.5226056e-15
   8.3909091e-01   1.7310261e-15
   8.4000000e-01   8.4439204e-16
   8.4090909e-01   4.0887550e-16
   8.4181818e-01   1.9653959e-16
   8.4272727e-01   9.3783518e-17
   8.4363636e-01   4.4424863e-17
   8.4454545e-01   2.0890765e-17
   8.4545455e-01   9.7525192e-18
   8.4636364e-01   4.5197988e-18
   8.4727273e-01   2.0795376e-18
   8.4818182e-01   9.4987276e-19
   8.4909091e-01   4.3074540e-19
   8.5000000e-01   1.9392688e-19
   8.5090909e-01   8.6680844e-20
   8.5181818e-01   3.8466403e-20
   8.5272727e-01   1.6948019e-20
   8.5363636e-01   7.4137989e-21
   8.5454545e-01   3.2199769e-21
   8.5545455e-01   1.3885463e-21
   8.5636364e-01   5.9452381e-22
   8.5727273e-01   2.5274638e-22
   8.5818182e-01   1.0668738e-22
   8.5909091e-01   4.4715602e-23
   8.6000000e-01   1.8609240e-23
   8.6090909e-01   7.6900166e-24
   8.6181818e-01   3.1554443e-24
   8.6272727e-01   1.2856831e-24
   8.6363636e-01   5.2017926e-25
   8.6454545e-01   2.0898896e-25
   8.6545455e-01   8.3377792e-26
   8.6636364e-01   3.3032366e-26
   8.6727273e-01   1.2995611e-26
   8.6818182e-01   5.0772324e-27
   8.6909091e-01   1.9698732e-27
   8.7000000e-01   7.5911819e-28
   8.7090909e-01   2.9222193e-28
   8.7181818e-01   1.3286967e-28
   8.7272727e-01   3.1080811e-28
   8.7363636e-01   3.1094940e-27
   8.7454545e-01   3.4184190e-26
   8.7545455e-01   3.6271170e-25
   8.7636364e-01   3.6959449e-24
   8.7727273e-01   3.6144740e-23
   8.7818182e-01   3.3908474e-22
   8.7909091e-01   3.0500053e-21
   8.8000000e-01   2.6290780e-20
   8.8090909e-01   2.1706694e-19
   8.8181818e-01   1.7157081e-18
   8.8272727e-01   1.2975382e-17
   8.8363636e-01   9.3839722e-17
   8.8454545e-01   6.4863606e-16
   8.8545455e-01   4.2826884e-15
   8.8636364e-01   2.6994870e-14
   8.8727273e-01   1.6234501e-13
   8.8818182e-01   9.3095425e-13
   8.8909091e-01   5.0872552e-12
   8.9000000e-01   2.6474879e-11
   8.9090909e-01   1.3113083e-10
   8.9181818e-01   6.1775590e-10
   8.9272727e-01   2.7662241e-09
   8.9363636e-01   1.1766028e-08
   8.9454545e-01   4.7506738e-08
   8.9545455e-01   1.8195839e-07
   8.9636364e-01   6.6067517e-07
   8.9727273e-01   2.2725337e-06
   8.9818182e-01   7.4002779e-06
   8.9909091e-01   2.2798870e-05
   9.0000000e-01   6.6408578e-05
   9.0090909e-01   1.8277104e-04
   9.0181818e-01   4.7500956e-04
   9.0272727e-01   1.1651076e-03
   9.0363636e-01   2.6957471e-03
   9.0454545e-01   5.8810408e-03
   9.0545455e-01   1.2093320e-02
   9.0636364e-01   2.3434860e-02
   9.0727273e-01   4.2794218e-02
   9.0818182e-01   7.3652285e-02
   9.0909091e-01   1.1952435e-01
   9.1000000e-01   1.8303607e-01
   9.1090909e-01   2.6482412e-01
   9.1181818e-01   3.6264693e-01
   9.1272727e-01   4.7115617e-01
   9.1363636e-01   5.8261363e-01
   9.1454545e-01   6.8846176e-01
   9.1545455e-01   7.8124710e-01
   9.1636364e-01   8.5619550e-01
   9.1727273e-01   9.1188445e-01
   9.1818182e-01   9.4987777e-01
   9.1909091e-01   9.7363275e-01
   9.2000000e-01   9.8721764e-01
   9.2090909e-01   9.9430892e-01
   9.2181818e-01   9.9768050e-01
   9.2272727e-01   9.9913738e-01
   9.2363636e-01   9.9970819e-01
   9.2454545e-01   9.9991049e-01
   9.2545455e-01   9.9997518e-01
   9.2636364e-01   9.9999380e-01
   9.2727273e-01   9.9999861e-01
   9.2818182e-01   9.9999972e-01
   9.2909091e-01   9.9999995e-01
   9.3000000e-01   9.9999999e-01
   9.3090909e-01   1.0000000e+00
   9.3181818e-01   1.0000000e+00
   9.3272727e-01   1.0000000e+00
   9.3363636e-01   1.0000000e+00
   9.3454545e-01   1.0000000e+00
   9.3545455e-01   1.0000000e+00
   9.3636364e-01   1.0000000e+00
   9.3727273e-01   1.0000000e+00
   9.3818182e-01   1.0000000e+00
   9.3909091e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4090909e-01   1.0000000e+00
   9.4181818e-01   1.0000000e+00
   9.4272727e-01   1.0000000e+00
   9.4363636e-01   1.0000000e+00
   9.4454545e-01   1.0000000e+00
   9.4545455e-01   1.0000000e+00
   9.4636364e-01   1.0000000e+00
   9.4727273e-01   1.0000000e+00
   9.4818182e-01   1.0000000e+00
   9.4909091e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5090909e-01   1.0000000e+00
   9.5181818e-01   1.0000000e+00
   9.5272727e-01   1.0000000e+00
   9.5363636e-01   1.0000000e+00
   9.5454545e-01   1.0000000e+00
   9.5545455e-01   1.0000000e+00
   9.5636364e-01   1.0000000e+00
   9.5727273e-01   1.0000000e+00
   9.5818182e-01   1.0000000e+00
   9.5909091e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6090909e-01   1.0000000e+00
   9.6181818e-01   1.0000000e+00
   9.6272727e-01   1.0000000e+00
   9.6363636e-01   1.0000000e+00
   9.6454545e-01   1.0000000e+00
   9.6545455e-01   1.0000000e+00
   9.6636364e-01   1.0000000e+00
   9.6727273e-01   1.0000000e+00
   9.6818182e-01   1.0000000e+00
   9.6909091e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7090909e-01   1.0000000e+00
   9.7181818e-01   1.0000000e+00
   9.7272727e-01   1.0000000e+00
   9.7363636e-01   1.0000000e+00
   9.7454545e-01   1.0000000e+00
   9.7545455e-01   1.0000000e+00
   9.7636364e-01   1.0000000e+00
   9.7727273e-01   1.0000000e+00
   9.7818182e-01   1.0000000e+00
   9.7909091e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8090909e-01   1.0000000e+00
   9.8181818e-01   1.0000000e+00
   9.8272727e-01   1.0000000e+00
   9.8363636e-01   1.0000000e+00
   9.8454545e-01   1.0000000e+00
   9.8545455e-01   1.0000000e+00
   9.8636364e-01   1.0000000e+00
   9.8727273e-01   1.0000000e+00
   9.8818182e-01   1.0000000e+00
   9.8909091e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9090909e-01   1.0000000e+00
   9.9181818e-01   1.0000000e+00
   9.9272727e-01   1.0000000e+00
   9.9363636e-01   1.0000000e+00
   9.9454545e-01   1.0000000e+00
   9.9545455e-01   1.0000000e+00
   9.9636364e-01   1.0000000e+00
   9.9727273e-01   1.0000000e+00
   9.9818182e-01   1.0000000e+00
   9.9909091e-01   1.0000000e+00
   1.0000000e+00             NaN


==> data/ES_US_Nmin.dat <==
   1.0000000e+01   1.2460000e+03
   1.1000000e+01   1.2226667e+03
   1.2000000e+01   1.1990000e+03
   1.3000000e+01   1.1754000e+03
   1.4000000e+01   1.1514000e+03
   1.5000000e+01   1.1274000e+03
   1.6000000e+01   1.1032000e+03
   1.7000000e+01   1.0788000e+03
   1.8000000e+01   1.0540000e+03
   1.9000000e+01   1.0292000e+03
   2.0000000e+01   1.0042000e+03
   2.1000000e+01   9.7920000e+02
   2.2000000e+01   9.5380000e+02
   2.3000000e+01   9.2860000e+02
   2.4000000e+01   9.0333333e+02
   2.5000000e+01   8.7800000e+02


==> data/ES_US_comp_1.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   4.4408921e-16
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   5.0165633e-14
   2.8000000e-01   6.2606123e-09
   2.9000000e-01   3.2088969e-05
   3.0000000e-01   1.0580700e-02
   3.1000000e-01   3.4366836e-01
   3.2000000e-01   1.7812105e+00
   3.3000000e-01   2.8430244e+00
   3.4000000e-01   2.9347345e+00
   3.5000000e-01   2.8570860e+00
   3.6000000e-01   2.7777776e+00
   3.7000000e-01   2.7027027e+00
   3.8000000e-01   2.6315789e+00
   3.9000000e-01   2.5641026e+00
   4.0000000e-01   2.5000000e+00
   4.1000000e-01   2.4390244e+00
   4.2000000e-01   2.3809524e+00
   4.3000000e-01   2.3255814e+00
   4.4000000e-01   2.2727273e+00
   4.5000000e-01   2.2222222e+00
   4.6000000e-01   2.1739130e+00
   4.7000000e-01   2.1276596e+00
   4.8000000e-01   2.0833333e+00
   4.9000000e-01   2.0408163e+00
   5.0000000e-01   2.0000000e+00
   5.1000000e-01   1.9607843e+00
   5.2000000e-01   1.9230769e+00
   5.3000000e-01   1.8867925e+00
   5.4000000e-01   1.8518519e+00
   5.5000000e-01   1.8181818e+00
   5.6000000e-01   1.7857143e+00
   5.7000000e-01   1.7543860e+00
   5.8000000e-01   1.7241379e+00
   5.9000000e-01   1.6949153e+00
   6.0000000e-01   1.6666667e+00


==> data/ES_US_comp_10.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   1.6003086e-15
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   1.4772079e-15
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   1.3716931e-15
   2.9000000e-01   1.3243933e-15
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   2.5844468e-12
   3.2000000e-01   4.8807515e-08
   3.3000000e-01   7.7956435e-05
   3.4000000e-01   1.4451015e-02
   3.5000000e-01   4.2347394e-01
   3.6000000e-01   2.9300474e+00
   3.7000000e-01   6.7907917e+00
   3.8000000e-01   8.6674225e+00
   3.9000000e-01   8.8340406e+00
   4.0000000e-01   8.6462796e+00
   4.1000000e-01   8.4375746e+00
   4.2000000e-01   8.2367409e+00
   4.3000000e-01   8.0451898e+00
   4.4000000e-01   7.8623446e+00
   4.5000000e-01   7.6876258e+00
   4.6000000e-01   7.5205035e+00
   4.7000000e-01   7.3604928e+00
   4.8000000e-01   7.2071492e+00
   4.9000000e-01   7.0600645e+00
   5.0000000e-01   6.9188632e+00
   5.1000000e-01   6.7831993e+00
   5.2000000e-01   6.6527531e+00
   5.3000000e-01   6.5272295e+00
   5.4000000e-01   6.4063548e+00
   5.5000000e-01   6.2898757e+00
   5.6000000e-01   6.1775565e+00
   5.7000000e-01   6.0691783e+00
   5.8000000e-01   5.9645373e+00
   5.9000000e-01   5.8634434e+00
   6.0000000e-01   5.7657194e+00


==> data/PS_BS_225.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   9.9999999e-01
   4.8100000e-01   9.9999999e-01
   4.8200000e-01   9.9999998e-01
   4.8300000e-01   9.9999996e-01
   4.8400000e-01   9.9999994e-01
   4.8500000e-01   9.9999989e-01
   4.8600000e-01   9.9999983e-01
   4.8700000e-01   9.9999972e-01
   4.8800000e-01   9.9999956e-01
   4.8900000e-01   9.9999931e-01
   4.9000000e-01   9.9999892e-01
   4.9100000e-01   9.9999832e-01
   4.9200000e-01   9.9999743e-01
   4.9300000e-01   9.9999609e-01
   4.9400000e-01   9.9999410e-01
   4.9500000e-01   9.9999118e-01
   4.9600000e-01   9.9998694e-01
   4.9700000e-01   9.9998082e-01
   4.9800000e-01   9.9997207e-01
   4.9900000e-01   9.9995966e-01
   5.0000000e-01   9.9994223e-01
   5.0100000e-01   9.9991795e-01
   5.0200000e-01   9.9988440e-01
   5.0300000e-01   9.9983844e-01
   5.0400000e-01   9.9977602e-01
   5.0500000e-01   9.9969192e-01
   5.0600000e-01   9.9957954e-01
   5.0700000e-01   9.9943059e-01
   5.0800000e-01   9.9923477e-01
   5.0900000e-01   9.9897938e-01
   5.1000000e-01   9.9864892e-01
   5.1100000e-01   9.9822469e-01
   5.1200000e-01   9.9768431e-01
   5.1300000e-01   9.9700129e-01
   5.1400000e-01   9.9614457e-01
   5.1500000e-01   9.9507814e-01
   5.1600000e-01   9.9376064e-01
   5.1700000e-01   9.9214510e-01
   5.1800000e-01   9.9017875e-01
   5.1900000e-01   9.8780295e-01
   5.2000000e-01   9.8495332e-01
   5.2100000e-01   9.8156001e-01
   5.2200000e-01   9.7754819e-01
   5.2300000e-01   9.7283875e-01
   5.2400000e-01   9.6734927e-01
   5.2500000e-01   9.6099518e-01
   5.2600000e-01   9.5369117e-01
   5.2700000e-01   9.4535282e-01
   5.2800000e-01   9.3589842e-01
   5.2900000e-01   9.2525092e-01
   5.3000000e-01   9.1333998e-01
   5.3100000e-01   9.0010410e-01
   5.3200000e-01   8.8549270e-01
   5.3300000e-01   8.6946810e-01
   5.3400000e-01   8.5200738e-01
   5.3500000e-01   8.3310397e-01
   5.3600000e-01   8.1276897e-01
   5.3700000e-01   7.9103210e-01
   5.3800000e-01   7.6794223e-01
   5.3900000e-01   7.4356750e-01
   5.4000000e-01   7.1799490e-01
   5.4100000e-01   6.9132951e-01
   5.4200000e-01   6.6369311e-01
   5.4300000e-01   6.3522249e-01
   5.4400000e-01   6.0606730e-01
   5.4500000e-01   5.7638760e-01
   5.4600000e-01   5.4635112e-01
   5.4700000e-01   5.1613037e-01
   5.4800000e-01   4.8589960e-01
   5.4900000e-01   4.5583183e-01
   5.5000000e-01   4.2609590e-01
   5.5100000e-01   3.9685366e-01
   5.5200000e-01   3.6825745e-01
   5.5300000e-01   3.4044784e-01
   5.5400000e-01   3.1355173e-01
   5.5500000e-01   2.8768081e-01
   5.5600000e-01   2.6293046e-01
   5.5700000e-01   2.3937905e-01
   5.5800000e-01   2.1708762e-01
   5.5900000e-01   1.9610002e-01
   5.6000000e-01   1.7644331e-01
   5.6100000e-01   1.5812862e-01
   5.6200000e-01   1.4115211e-01
   5.6300000e-01   1.2549632e-01
   5.6400000e-01   1.1113160e-01
   5.6500000e-01   9.8017661e-02
   5.6600000e-01   8.6105218e-02
   5.6700000e-01   7.5337655e-02
   5.6800000e-01   6.5652636e-02
   5.6900000e-01   5.6983670e-02
   5.7000000e-01   4.9261577e-02
   5.7100000e-01   4.2415835e-02
   5.7200000e-01   3.6375780e-02
   5.7300000e-01   3.1071670e-02
   5.7400000e-01   2.6435577e-02
   5.7500000e-01   2.2402133e-02
   5.7600000e-01   1.8909115e-02
   5.7700000e-01   1.5897897e-02
   5.7800000e-01   1.3313755e-02
   5.7900000e-01   1.1106059e-02
   5.8000000e-01   9.2283581e-03
   5.8100000e-01   7.6383708e-03
   5.8200000e-01   6.2979033e-03
   5.8300000e-01   5.1727033e-03
   5.8400000e-01   4.2322676e-03
   5.8500000e-01   3.4496139e-03
   5.8600000e-01   2.8010300e-03
   5.8700000e-01   2.2658085e-03
   5.8800000e-01   1.8259769e-03
   5.8900000e-01   1.4660291e-03
   5.9000000e-01   1.1726647e-03
   5.9100000e-01   9.3454030e-04
   5.9200000e-01   7.4203450e-04
   5.9300000e-01   5.8703120e-04
   5.9400000e-01   4.6272026e-04
   5.9500000e-01   3.6341713e-04
   5.9600000e-01   2.8440107e-04
   5.9700000e-01   2.2177136e-04
   5.9800000e-01   1.7232077e-04
   5.9900000e-01   1.3342502e-04
   6.0000000e-01   1.0294709e-04
   6.0100000e-01   7.9154871e-05
   6.0200000e-01   6.0650963e-05
   6.0300000e-01   4.6313111e-05
   6.0400000e-01   3.5244078e-05
   6.0500000e-01   2.6729698e-05
   6.0600000e-01   2.0204003e-05
   6.0700000e-01   1.5220399e-05
   6.0800000e-01   1.1427986e-05
   6.0900000e-01   8.5522056e-06
   6.1000000e-01   6.3791257e-06
   6.1100000e-01   4.7427314e-06
   6.1200000e-01   3.5147139e-06
   6.1300000e-01   2.5963024e-06
   6.1400000e-01   1.9117632e-06
   6.1500000e-01   1.4032536e-06
   6.1600000e-01   1.0267652e-06
   6.1700000e-01   7.4894290e-07
   6.1800000e-01   5.4460102e-07
   6.1900000e-01   3.9479348e-07
   6.2000000e-01   2.8532040e-07
   6.2100000e-01   2.0557796e-07
   6.2200000e-01   1.4767625e-07
   6.2300000e-01   1.0576563e-07
   6.2400000e-01   7.5524472e-08
   6.2500000e-01   5.3771167e-08
   6.2600000e-01   3.8171496e-08
   6.2700000e-01   2.7018807e-08
   6.2800000e-01   1.9069516e-08
   6.2900000e-01   1.3420506e-08
   6.3000000e-01   9.4180937e-09
   6.3100000e-01   6.5906941e-09
   6.3200000e-01   4.5992012e-09
   6.3300000e-01   3.2005587e-09
   6.3400000e-01   2.2211112e-09
   6.3500000e-01   1.5371806e-09
   6.3600000e-01   1.0609586e-09
   6.3700000e-01   7.3029743e-10
   6.3800000e-01   5.0134619e-10
   6.3900000e-01   3.4325826e-10
   6.4000000e-01   2.3440033e-10
   6.4100000e-01   1.5964607e-10
   6.4200000e-01   1.0844997e-10
   6.4300000e-01   7.3481943e-11
   6.4400000e-01   4.9661497e-11
   6.4500000e-01   3.3477721e-11
   6.4600000e-01   2.2511160e-11
   6.4700000e-01   1.5099144e-11
   6.4800000e-01   1.0102530e-11
   6.4900000e-01   6.7427175e-12
   6.5000000e-01   4.4892978e-12
   6.5100000e-01   2.9817815e-12
   6.5200000e-01   1.9756974e-12
   6.5300000e-01   1.3059553e-12
   6.5400000e-01   8.6120000e-13
   6.5500000e-01   5.6660232e-13
   6.5600000e-01   3.7186920e-13
   6.5700000e-01   2.4352742e-13
   6.5800000e-01   1.5909496e-13
   6.5900000e-01   1.0369483e-13
   6.6000000e-01   6.7446049e-14
   6.6100000e-01   4.3798298e-14
   6.6200000e-01   2.8366198e-14
   6.6300000e-01   1.8318680e-14
   6.6400000e-01   1.1823875e-14
   6.6500000e-01   7.6050277e-15
   6.6600000e-01   4.8849813e-15
   6.6700000e-01   3.1086245e-15
   6.6800000e-01   1.9984014e-15
   6.6900000e-01   1.2767565e-15
   6.7000000e-01   8.3266727e-16
   6.7100000e-01   4.9960036e-16
   6.7200000e-01   3.3306691e-16
   6.7300000e-01   2.2204460e-16
   6.7400000e-01   1.1102230e-16
   6.7500000e-01   5.5511151e-17
   6.7600000e-01   5.5511151e-17
   6.7700000e-01   5.5511151e-17
   6.7800000e-01  8.1178813e-167
   6.7900000e-01  3.2914087e-166
   6.8000000e-01  1.3377219e-165
   6.8100000e-01  5.4500097e-165
   6.8200000e-01  2.2257618e-164
   6.8300000e-01  9.1119763e-164
   6.8400000e-01  3.7393961e-163
   6.8500000e-01  1.5383242e-162
   6.8600000e-01  6.3438697e-162
   6.8700000e-01  2.6225460e-161
   6.8800000e-01  1.0868183e-160
   6.8900000e-01  4.5150044e-160
   6.9000000e-01  1.8803093e-159
   6.9100000e-01  7.8500550e-159
   6.9200000e-01  3.2854196e-158
   6.9300000e-01  1.3784345e-157
   6.9400000e-01  5.7977702e-157
   6.9500000e-01  2.4446562e-156
   6.9600000e-01  1.0333772e-155
   6.9700000e-01  4.3791178e-155
   6.9800000e-01  1.8603874e-154
   6.9900000e-01  7.9233979e-154
   7.0000000e-01  3.3830871e-153
   7.0100000e-01  1.4481408e-152
   7.0200000e-01  6.2145060e-152
   7.0300000e-01  2.6736395e-151
   7.0400000e-01  1.1531923e-150
   7.0500000e-01  4.9866111e-150
   7.0600000e-01  2.1618039e-149
   7.0700000e-01  9.3958551e-149
   7.0800000e-01  4.0941869e-148
   7.0900000e-01  1.7885969e-147
   7.1000000e-01  7.8338060e-147
   7.1100000e-01  3.4399392e-146
   7.1200000e-01  1.5144270e-145
   7.1300000e-01  6.6844788e-145
   7.1400000e-01  2.9580831e-144
   7.1500000e-01  1.3124379e-143
   7.1600000e-01  5.8381411e-143
   7.1700000e-01  2.6037529e-142
   7.1800000e-01  1.1642765e-141
   7.1900000e-01  5.2196996e-141
   7.2000000e-01  2.3462250e-140
   7.2100000e-01  1.0573781e-139
   7.2200000e-01  4.7778131e-139
   7.2300000e-01  2.1645513e-138
   7.2400000e-01  9.8321406e-138
   7.2500000e-01  4.4778686e-137
   7.2600000e-01  2.0447452e-136
   7.2700000e-01  9.3616652e-136
   7.2800000e-01  4.2974866e-135
   7.2900000e-01  1.9779935e-134
   7.3000000e-01  9.1282059e-134
   7.3100000e-01  4.2237434e-133
   7.3200000e-01  1.9595772e-132
   7.3300000e-01  9.1155145e-132
   7.3400000e-01  4.2516261e-131
   7.3500000e-01  1.9883144e-130
   7.3600000e-01  9.3233548e-130
   7.3700000e-01  4.3834640e-129
   7.3800000e-01  2.0664345e-128
   7.3900000e-01  9.7675491e-128
   7.4000000e-01  4.6292443e-127
   7.4100000e-01  2.1998638e-126
   7.4200000e-01  1.0481979e-125
   7.4300000e-01  5.0078709e-125
   7.4400000e-01  2.3989751e-124
   7.4500000e-01  1.1522893e-123
   7.4600000e-01  5.5495881e-123
   7.4700000e-01  2.6799312e-122
   7.4800000e-01  1.2976284e-121
   7.4900000e-01  6.3000041e-121
   7.5000000e-01  3.0668681e-120
   7.5100000e-01  1.4969695e-119
   7.5200000e-01  7.3264602e-119
   7.5300000e-01  3.5953273e-118
   7.5400000e-01  1.7690709e-117
   7.5500000e-01  8.7279858e-117
   7.5600000e-01  4.3176174e-116
   7.5700000e-01  2.1415826e-115
   7.5800000e-01  1.0650872e-114
   7.5900000e-01  5.3112180e-114
   7.6000000e-01  2.6555873e-113
   7.6100000e-01  1.3313225e-112
   7.6200000e-01  6.6920751e-112
   7.6300000e-01  3.3728081e-111
   7.6400000e-01  1.7044101e-110
   7.6500000e-01  8.6358755e-110
   7.6600000e-01  4.3871907e-109
   7.6700000e-01  2.2346649e-108
   7.6800000e-01  1.1412526e-107
   7.6900000e-01  5.8437582e-107
   7.7000000e-01  3.0001375e-106
   7.7100000e-01  1.5442791e-105
   7.7200000e-01  7.9697222e-105
   7.7300000e-01  4.1237302e-104
   7.7400000e-01  2.1392605e-103
   7.7500000e-01  1.1126536e-102
   7.7600000e-01  5.8019694e-102
   7.7700000e-01  3.0332360e-101
   7.7800000e-01  1.5898207e-100
   7.7900000e-01  8.3540481e-100
   7.8000000e-01   4.4009672e-99
   7.8100000e-01   2.3243251e-98
   7.8200000e-01   1.2306603e-97
   7.8300000e-01   6.5323110e-97
   7.8400000e-01   3.4759807e-96
   7.8500000e-01   1.8542316e-95
   7.8600000e-01   9.9156384e-95
   7.8700000e-01   5.3154643e-94
   7.8800000e-01   2.8563997e-93
   7.8900000e-01   1.5386759e-92
   7.9000000e-01   8.3084230e-92
   7.9100000e-01   4.4970305e-91
   7.9200000e-01   2.4398386e-90
   7.9300000e-01   1.3268331e-89
   7.9400000e-01   7.2324098e-89
   7.9500000e-01   3.9514134e-88
   7.9600000e-01   2.1637920e-87
   7.9700000e-01   1.1875794e-86
   7.9800000e-01   6.5325695e-86
   7.9900000e-01   3.6013835e-85
   8.0000000e-01   1.9897934e-84
   8.0100000e-01   1.1017646e-83
   8.0200000e-01   6.1136470e-83
   8.0300000e-01   3.3996221e-82
   8.0400000e-01   1.8943808e-81
   8.0500000e-01   1.0577850e-80
   8.0600000e-01   5.9184452e-80
   8.0700000e-01   3.3180594e-79
   8.0800000e-01   1.8638570e-78
   8.0900000e-01   1.0490062e-77
   8.1000000e-01   5.9151407e-77
   8.1100000e-01   3.3416250e-76
   8.1200000e-01   1.8912082e-75
   8.1300000e-01   1.0722419e-74
   8.1400000e-01   6.0897610e-74
   8.1500000e-01   3.4645218e-73
   8.1600000e-01   1.9742532e-72
   8.1700000e-01   1.1268318e-71
   8.1800000e-01   6.4415680e-71
   8.1900000e-01   3.6878999e-70
   8.2000000e-01   2.1144613e-69
   8.2100000e-01   1.2140337e-68
   8.2200000e-01   6.9798900e-68
   8.2300000e-01   4.0181758e-67
   8.2400000e-01   2.3160430e-66
   8.2500000e-01   1.3365202e-65
   8.2600000e-01   7.7212702e-65
   8.2700000e-01   4.4653790e-64
   8.2800000e-01   2.5849694e-63
   8.2900000e-01   1.4977871e-62
   8.3000000e-01   8.6858325e-62
   8.3100000e-01   5.0408936e-61
   8.3200000e-01   2.9275562e-60
   8.3300000e-01   1.7012587e-59
   8.3400000e-01   9.8916205e-59
   8.3500000e-01   5.7538681e-58
   8.3600000e-01   3.3481878e-57
   8.3700000e-01   1.9488481e-56
   8.3800000e-01   1.1345506e-55
   8.3900000e-01   6.6054976e-55
   8.4000000e-01   3.8457368e-54
   8.4100000e-01   2.2387266e-53
   8.4200000e-01   1.3029375e-52
   8.4300000e-01   7.5805219e-52
   8.4400000e-01   4.4083686e-51
   8.4500000e-01   2.5621736e-50
   8.4600000e-01   1.4881196e-49
   8.4700000e-01   8.6359622e-49
   8.4800000e-01   5.0069153e-48
   8.4900000e-01   2.8997292e-47
   8.5000000e-01   1.6773023e-46
   8.5100000e-01   9.6887731e-46
   8.5200000e-01   5.5881039e-45
   8.5300000e-01   3.2175906e-44
   8.5400000e-01   1.8492590e-43
   8.5500000e-01   1.0607008e-42
   8.5600000e-01   6.0707350e-42
   8.5700000e-01   3.4662926e-41
   8.5800000e-01   1.9741691e-40
   8.5900000e-01   1.1212836e-39
   8.6000000e-01   6.3499800e-39
   8.6100000e-01   3.5848069e-38
   8.6200000e-01   2.0169878e-37
   8.6300000e-01   1.1308086e-36
   8.6400000e-01   6.3157378e-36
   8.6500000e-01   3.5132209e-35
   8.6600000e-01   1.9459279e-34
   8.6700000e-01   1.0729454e-33
   8.6800000e-01   5.8876734e-33
   8.6900000e-01   3.2144491e-32
   8.7000000e-01   1.7455942e-31
   8.7100000e-01   9.4259810e-31
   8.7200000e-01   5.0596949e-30
   8.7300000e-01   2.6989801e-29
   8.7400000e-01   1.4302456e-28
   8.7500000e-01   7.5267909e-28
   8.7600000e-01   3.9322815e-27
   8.7700000e-01   2.0387142e-26
   8.7800000e-01   1.0485294e-25
   8.7900000e-01   5.3474498e-25
   8.8000000e-01   2.7031957e-24
   8.8100000e-01   1.3539076e-23
   8.8200000e-01   6.7156863e-23
   8.8300000e-01   3.2974890e-22
   8.8400000e-01   1.6019981e-21
   8.8500000e-01   7.6968407e-21
   8.8600000e-01   3.6552132e-20
   8.8700000e-01   1.7148726e-19
   8.8800000e-01   7.9438335e-19
   8.8900000e-01   3.6312682e-18
   8.9000000e-01   1.6370331e-17
   8.9100000e-01   7.2737481e-17
   8.9200000e-01   3.1833241e-16
   8.9300000e-01   1.3713056e-15
   8.9400000e-01   5.8105315e-15
   8.9500000e-01   2.4199757e-14
   8.9600000e-01   9.8990262e-14
   8.9700000e-01   3.9739273e-13
   8.9800000e-01   1.5643697e-12
   8.9900000e-01   6.0336861e-12
   9.0000000e-01   2.2780698e-11
   9.0100000e-01   8.4119006e-11
   9.0200000e-01   3.0349390e-10
   9.0300000e-01   1.0688187e-09
   9.0400000e-01   3.6703617e-09
   9.0500000e-01   1.2277204e-08
   9.0600000e-01   3.9956997e-08
   9.0700000e-01   1.2638269e-07
   9.0800000e-01   3.8802844e-07
   9.0900000e-01   1.1549988e-06
   9.1000000e-01   3.3287657e-06
   9.1100000e-01   9.2766551e-06
   9.1200000e-01   2.4963776e-05
   9.1300000e-01   6.4777810e-05
   9.1400000e-01   1.6184873e-04
   9.1500000e-01   3.8878967e-04
   9.1600000e-01   8.9657406e-04
   9.1700000e-01   1.9817983e-03
   9.1800000e-01   4.1924517e-03
   9.1900000e-01   8.4752164e-03
   9.2000000e-01   1.6347896e-02
   9.2100000e-01   3.0045868e-02
   9.2200000e-01   5.2547336e-02
   9.2300000e-01   8.7350071e-02
   9.2400000e-01   1.3788930e-01
   9.2500000e-01   2.0658909e-01
   9.2600000e-01   2.9372997e-01
   9.2700000e-01   3.9652726e-01
   9.2800000e-01   5.0891212e-01
   9.2900000e-01   6.2235797e-01
   9.3000000e-01   7.2768042e-01
   9.3100000e-01   8.1723844e-01
   9.3200000e-01   8.8668245e-01
   9.3300000e-01   9.3555847e-01
   9.3400000e-01   9.6662925e-01
   9.3500000e-01   9.8437687e-01
   9.3600000e-01   9.9343542e-01
   9.3700000e-01   9.9754273e-01
   9.3800000e-01   9.9918683e-01
   9.3900000e-01   9.9976398e-01
   9.4000000e-01   9.9994041e-01
   9.4100000e-01   9.9998703e-01
   9.4200000e-01   9.9999759e-01
   9.4300000e-01   9.9999962e-01
   9.4400000e-01   9.9999995e-01
   9.4500000e-01   9.9999999e-01
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/PS_BS_250.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   9.9999999e-01
   3.9300000e-01   9.9999998e-01
   3.9400000e-01   9.9999996e-01
   3.9500000e-01   9.9999993e-01
   3.9600000e-01   9.9999987e-01
   3.9700000e-01   9.9999975e-01
   3.9800000e-01   9.9999955e-01
   3.9900000e-01   9.9999919e-01
   4.0000000e-01   9.9999857e-01
   4.0100000e-01   9.9999750e-01
   4.0200000e-01   9.9999572e-01
   4.0300000e-01   9.9999276e-01
   4.0400000e-01   9.9998793e-01
   4.0500000e-01   9.9998016e-01
   4.0600000e-01   9.9996785e-01
   4.0700000e-01   9.9994862e-01
   4.0800000e-01   9.9991901e-01
   4.0900000e-01   9.9987405e-01
   4.1000000e-01   9.9980673e-01
   4.1100000e-01   9.9970731e-01
   4.1200000e-01   9.9956247e-01
   4.1300000e-01   9.9935430e-01
   4.1400000e-01   9.9905908e-01
   4.1500000e-01   9.9864594e-01
   4.1600000e-01   9.9807529e-01
   4.1700000e-01   9.9729723e-01
   4.1800000e-01   9.9624993e-01
   4.1900000e-01   9.9485800e-01
   4.2000000e-01   9.9303116e-01
   4.2100000e-01   9.9066318e-01
   4.2200000e-01   9.8763133e-01
   4.2300000e-01   9.8379654e-01
   4.2400000e-01   9.7900433e-01
   4.2500000e-01   9.7308675e-01
   4.2600000e-01   9.6586539e-01
   4.2700000e-01   9.5715550e-01
   4.2800000e-01   9.4677118e-01
   4.2900000e-01   9.3453162e-01
   4.3000000e-01   9.2026809e-01
   4.3100000e-01   9.0383149e-01
   4.3200000e-01   8.8510009e-01
   4.3300000e-01   8.6398706e-01
   4.3400000e-01   8.4044728e-01
   4.3500000e-01   8.1448320e-01
   4.3600000e-01   7.8614905e-01
   4.3700000e-01   7.5555331e-01
   4.3800000e-01   7.2285902e-01
   4.3900000e-01   6.8828190e-01
   4.4000000e-01   6.5208617e-01
   4.4100000e-01   6.1457831e-01
   4.4200000e-01   5.7609892e-01
   4.4300000e-01   5.3701310e-01
   4.4400000e-01   4.9769988e-01
   4.4500000e-01   4.5854105e-01
   4.4600000e-01   4.1991013e-01
   4.4700000e-01   3.8216191e-01
   4.4800000e-01   3.4562297e-01
   4.4900000e-01   3.1058372e-01
   4.5000000e-01   2.7729220e-01
   4.5100000e-01   2.4594977e-01
   4.5200000e-01   2.1670878e-01
   4.5300000e-01   1.8967223e-01
   4.5400000e-01   1.6489519e-01
   4.5500000e-01   1.4238782e-01
   4.5600000e-01   1.2211957e-01
   4.5700000e-01   1.0402446e-01
   4.5800000e-01   8.8006881e-02
   4.5900000e-01   7.3947668e-02
   4.6000000e-01   6.1710251e-02
   4.6100000e-01   5.1146467e-02
   4.6200000e-01   4.2101935e-02
   4.6300000e-01   3.4420805e-02
   4.6400000e-01   2.7949801e-02
   4.6500000e-01   2.2541504e-02
   4.6600000e-01   1.8056880e-02
   4.6700000e-01   1.4367085e-02
   4.6800000e-01   1.1354613e-02
   4.6900000e-01   8.9138734e-03
   4.7000000e-01   6.9512784e-03
   4.7100000e-01   5.3849481e-03
   4.7200000e-01   4.1441197e-03
   4.7300000e-01   3.1683489e-03
   4.7400000e-01   2.4065800e-03
   4.7500000e-01   1.8161488e-03
   4.7600000e-01   1.3617709e-03
   4.7700000e-01   1.0145569e-03
   4.7800000e-01   7.5108147e-04
   4.7900000e-01   5.5252879e-04
   4.8000000e-01   4.0392362e-04
   4.8100000e-01   2.9345370e-04
   4.8200000e-01   2.1188279e-04
   4.8300000e-01   1.5205039e-04
   4.8400000e-01   1.0845143e-04
   4.8500000e-01   7.6888112e-05
   4.8600000e-01   5.4185083e-05
   4.8700000e-01   3.7959233e-05
   4.8800000e-01   2.6435825e-05
   4.8900000e-01   1.8303187e-05
   4.9000000e-01   1.2599106e-05
   4.9100000e-01   8.6228848e-06
   4.9200000e-01   5.8679455e-06
   4.9300000e-01   3.9706438e-06
   4.9400000e-01   2.6717628e-06
   4.9500000e-01   1.7877948e-06
   4.9600000e-01   1.1897096e-06
   4.9700000e-01   7.8738720e-07
   4.9800000e-01   5.1829908e-07
   4.9900000e-01   3.3934209e-07
   5.0000000e-01   2.2099409e-07
   5.0100000e-01   1.4316260e-07
   5.0200000e-01   9.2258163e-08
   5.0300000e-01   5.9146152e-08
   5.0400000e-01   3.7723740e-08
   5.0500000e-01   2.3938094e-08
   5.0600000e-01   1.5113702e-08
   5.0700000e-01   9.4946371e-09
   5.0800000e-01   5.9351516e-09
   5.0900000e-01   3.6919069e-09
   5.1000000e-01   2.2853599e-09
   5.1100000e-01   1.4078705e-09
   5.1200000e-01   8.6316598e-10
   5.1300000e-01   5.2670618e-10
   5.1400000e-01   3.1989250e-10
   5.1500000e-01   1.9338375e-10
   5.1600000e-01   1.1636836e-10
   5.1700000e-01   6.9705575e-11
   5.1800000e-01   4.1565806e-11
   5.1900000e-01   2.4675095e-11
   5.2000000e-01   1.4583279e-11
   5.2100000e-01   8.5810803e-12
   5.2200000e-01   5.0273119e-12
   5.2300000e-01   2.9325986e-12
   5.2400000e-01   1.7034152e-12
   5.2500000e-01   9.8526742e-13
   5.2600000e-01   5.6749050e-13
   5.2700000e-01   3.2551739e-13
   5.2800000e-01   1.8596236e-13
   5.2900000e-01   1.0580425e-13
   5.3000000e-01   5.9952043e-14
   5.3100000e-01   3.3806291e-14
   5.3200000e-01   1.9040325e-14
   5.3300000e-01   1.0658141e-14
   5.3400000e-01   5.9396932e-15
   5.3500000e-01   3.2751579e-15
   5.3600000e-01   1.8318680e-15
   5.3700000e-01   9.9920072e-16
   5.3800000e-01   5.5511151e-16
   5.3900000e-01   2.7755576e-16
   5.4000000e-01   1.6653345e-16
   5.4100000e-01   1.1102230e-16
   5.4200000e-01   5.5511151e-17
   5.4300000e-01  6.1313547e-321
   5.4400000e-01  2.3319898e-320
   5.4500000e-01  8.8857706e-320
   5.4600000e-01  3.3929958e-319
   5.4700000e-01  1.2984391e-318
   5.4800000e-01  4.9794703e-318
   5.4900000e-01  1.9137050e-317
   5.5000000e-01  7.3705592e-317
   5.5100000e-01  2.8448707e-316
   5.5200000e-01  1.1004343e-315
   5.5300000e-01  4.2658758e-315
   5.5400000e-01  1.6572870e-314
   5.5500000e-01  6.4526141e-314
   5.5600000e-01  2.5178225e-313
   5.5700000e-01  9.8462073e-313
   5.5800000e-01  3.8589605e-312
   5.5900000e-01  1.5157662e-311
   5.6000000e-01  5.9670227e-311
   5.6100000e-01  2.3542350e-310
   5.6200000e-01  9.3091852e-310
   5.6300000e-01  3.6893203e-309
   5.6400000e-01  1.4654027e-308
   5.6500000e-01  5.8337347e-308
   5.6600000e-01  2.3276547e-307
   5.6700000e-01  9.3084163e-307
   5.6800000e-01  3.7309682e-306
   5.6900000e-01  1.4988528e-305
   5.7000000e-01  6.0351950e-305
   5.7100000e-01  2.4356883e-304
   5.7200000e-01  9.8526587e-304
   5.7300000e-01  3.9947509e-303
   5.7400000e-01  1.6234307e-302
   5.7500000e-01  6.6128530e-302
   5.7600000e-01  2.6999661e-301
   5.7700000e-01  1.1049570e-300
   5.7800000e-01  4.5326625e-300
   5.7900000e-01  1.8637413e-299
   5.8000000e-01  7.6814900e-299
   5.8100000e-01  3.1734835e-298
   5.8200000e-01  1.3141996e-297
   5.8300000e-01  5.4553683e-297
   5.8400000e-01  2.2700107e-296
   5.8500000e-01  9.4683920e-296
   5.8600000e-01  3.9588811e-295
   5.8700000e-01  1.6592814e-294
   5.8800000e-01  6.9714388e-294
   5.8900000e-01  2.9361827e-293
   5.9000000e-01  1.2396683e-292
   5.9100000e-01  5.2467837e-292
   5.9200000e-01  2.2261253e-291
   5.9300000e-01  9.4684387e-291
   5.9400000e-01  4.0372253e-290
   5.9500000e-01  1.7257068e-289
   5.9600000e-01  7.3949294e-289
   5.9700000e-01  3.1767837e-288
   5.9800000e-01  1.3681429e-287
   5.9900000e-01  5.9070286e-287
   6.0000000e-01  2.5568436e-286
   6.0100000e-01  1.1095334e-285
   6.0200000e-01  4.8270454e-285
   6.0300000e-01  2.1053819e-284
   6.0400000e-01  9.2064575e-284
   6.0500000e-01  4.0361764e-283
   6.0600000e-01  1.7740562e-282
   6.0700000e-01  7.8178621e-282
   6.0800000e-01  3.4541072e-281
   6.0900000e-01  1.5300815e-280
   6.1000000e-01  6.7956045e-280
   6.1100000e-01  3.0260786e-279
   6.1200000e-01  1.3510603e-278
   6.1300000e-01  6.0480519e-278
   6.1400000e-01  2.7146037e-277
   6.1500000e-01  1.2216629e-276
   6.1600000e-01  5.5125719e-276
   6.1700000e-01  2.4941295e-275
   6.1800000e-01  1.1314868e-274
   6.1900000e-01  5.1469477e-274
   6.2000000e-01  2.3475979e-273
   6.2100000e-01  1.0736812e-272
   6.2200000e-01  4.9238943e-272
   6.2300000e-01  2.2642678e-271
   6.2400000e-01  1.0440869e-270
   6.2500000e-01  4.8276890e-270
   6.2600000e-01  2.2384110e-269
   6.2700000e-01  1.0407403e-268
   6.2800000e-01  4.8523371e-268
   6.2900000e-01  2.2686620e-267
   6.3000000e-01  1.0636604e-266
   6.3100000e-01  5.0009750e-266
   6.3200000e-01  2.3579201e-265
   6.3300000e-01  1.1148858e-264
   6.3400000e-01  5.2864333e-264
   6.3500000e-01  2.5137986e-263
   6.3600000e-01  1.1987753e-262
   6.3700000e-01  5.7330924e-262
   6.3800000e-01  2.7497184e-261
   6.3900000e-01  1.3226348e-260
   6.4000000e-01  6.3804072e-260
   6.4100000e-01  3.0868672e-259
   6.4200000e-01  1.4977969e-258
   6.4300000e-01  7.2888284e-258
   6.4400000e-01  3.5574330e-257
   6.4500000e-01  1.7413831e-256
   6.4600000e-01  8.5493869e-256
   6.4700000e-01  4.2098158e-255
   6.4800000e-01  2.0791372e-254
   6.4900000e-01  1.0299108e-253
   6.5000000e-01  5.1170186e-253
   6.5100000e-01  2.5499978e-252
   6.5200000e-01  1.2745961e-251
   6.5300000e-01  6.3902795e-251
   6.5400000e-01  3.2135585e-250
   6.5500000e-01  1.6209747e-249
   6.5600000e-01  8.2015230e-249
   6.5700000e-01  4.1624179e-248
   6.5800000e-01  2.1190167e-247
   6.5900000e-01  1.0820946e-246
   6.6000000e-01  5.5429757e-246
   6.6100000e-01  2.8482116e-245
   6.6200000e-01  1.4681072e-244
   6.6300000e-01  7.5910927e-244
   6.6400000e-01  3.9374635e-243
   6.6500000e-01  2.0487986e-242
   6.6600000e-01  1.0694421e-241
   6.6700000e-01  5.6000943e-241
   6.6800000e-01  2.9418348e-240
   6.6900000e-01  1.5503542e-239
   6.7000000e-01  8.1966833e-239
   6.7100000e-01  4.3475521e-238
   6.7200000e-01  2.3134267e-237
   6.7300000e-01  1.2350254e-236
   6.7400000e-01  6.6147002e-236
   6.7500000e-01  3.5543770e-235
   6.7600000e-01  1.9161999e-234
   6.7700000e-01  1.0364471e-233
   6.7800000e-01  5.6245448e-233
   6.7900000e-01  3.0624330e-232
   6.8000000e-01  1.6729762e-231
   6.8100000e-01  9.1698437e-231
   6.8200000e-01  5.0429905e-230
   6.8300000e-01  2.7827454e-229
   6.8400000e-01  1.5407174e-228
   6.8500000e-01  8.5593692e-228
   6.8600000e-01  4.7712803e-227
   6.8700000e-01  2.6687483e-226
   6.8800000e-01  1.4978383e-225
   6.8900000e-01  8.4355242e-225
   6.9000000e-01  4.7670991e-224
   6.9100000e-01  2.7033137e-223
   6.9200000e-01  1.5383106e-222
   6.9300000e-01  8.7841999e-222
   6.9400000e-01  5.0335706e-221
   6.9500000e-01  2.8944838e-220
   6.9600000e-01  1.6702919e-219
   6.9700000e-01  9.6726426e-219
   6.9800000e-01  5.6212735e-218
   6.9900000e-01  3.2784336e-217
   7.0000000e-01  1.9188696e-216
   7.0100000e-01  1.1271384e-215
   7.0200000e-01  6.6445724e-215
   7.0300000e-01  3.9311553e-214
   7.0400000e-01  2.3342215e-213
   7.0500000e-01  1.3910348e-212
   7.0600000e-01  8.3198090e-212
   7.0700000e-01  4.9942871e-211
   7.0800000e-01  3.0090114e-210
   7.0900000e-01  1.8195740e-209
   7.1000000e-01  1.1043750e-208
   7.1100000e-01  6.7277496e-208
   7.1200000e-01  4.1137211e-207
   7.1300000e-01  2.5247424e-206
   7.1400000e-01  1.5553278e-205
   7.1500000e-01  9.6173377e-205
   7.1600000e-01  5.9692711e-204
   7.1700000e-01  3.7190043e-203
   7.1800000e-01  2.3258218e-202
   7.1900000e-01  1.4600780e-201
   7.2000000e-01  9.2009135e-201
   7.2100000e-01  5.8203163e-200
   7.2200000e-01  3.6959699e-199
   7.2300000e-01  2.3560359e-198
   7.2400000e-01  1.5076916e-197
   7.2500000e-01  9.6855807e-197
   7.2600000e-01  6.2463575e-196
   7.2700000e-01  4.0440961e-195
   7.2800000e-01  2.6285426e-194
   7.2900000e-01  1.7151927e-193
   7.3000000e-01  1.1236229e-192
   7.3100000e-01  7.3899842e-192
   7.3200000e-01  4.8796319e-191
   7.3300000e-01  3.2348689e-190
   7.3400000e-01  2.1530681e-189
   7.3500000e-01  1.4387844e-188
   7.3600000e-01  9.6533026e-188
   7.3700000e-01  6.5028502e-187
   7.3800000e-01  4.3982971e-186
   7.3900000e-01  2.9869208e-185
   7.4000000e-01  2.0366974e-184
   7.4100000e-01  1.3944351e-183
   7.4200000e-01  9.5861528e-183
   7.4300000e-01  6.6171341e-182
   7.4400000e-01  4.5864887e-181
   7.4500000e-01  3.1921312e-180
   7.4600000e-01  2.2308808e-179
   7.4700000e-01  1.5655698e-178
   7.4800000e-01  1.1032503e-177
   7.4900000e-01  7.8070387e-177
   7.5000000e-01  5.5477184e-176
   7.5100000e-01  3.9587978e-175
   7.5200000e-01  2.8368612e-174
   7.5300000e-01  2.0414733e-173
   7.5400000e-01  1.4753162e-172
   7.5500000e-01  1.0706986e-171
   7.5600000e-01  7.8035991e-171
   7.5700000e-01  5.7118007e-170
   7.5800000e-01  4.1986175e-169
   7.5900000e-01  3.0995559e-168
   7.6000000e-01  2.2980380e-167
   7.6100000e-01  1.7111344e-166
   7.6200000e-01  1.2796311e-165
   7.6300000e-01  9.6108925e-165
   7.6400000e-01  7.2497885e-164
   7.6500000e-01  5.4925501e-163
   7.6600000e-01  4.1794015e-162
   7.6700000e-01  3.1941093e-161
   7.6800000e-01  2.4518011e-160
   7.6900000e-01  1.8902731e-159
   7.7000000e-01  1.4637663e-158
   7.7100000e-01  1.1384939e-157
   7.7200000e-01  8.8941673e-157
   7.7300000e-01  6.9790971e-156
   7.7400000e-01  5.5006776e-155
   7.7500000e-01  4.3547146e-154
   7.7600000e-01  3.4628462e-153
   7.7700000e-01  2.7659227e-152
   7.7800000e-01  2.2191334e-151
   7.7900000e-01  1.7884074e-150
   7.8000000e-01  1.4477453e-149
   7.8100000e-01  1.1772356e-148
   7.8200000e-01  9.6157427e-148
   7.8300000e-01  7.8895663e-147
   7.8400000e-01  6.5024453e-146
   7.8500000e-01  5.3833906e-145
   7.8600000e-01  4.4770590e-144
   7.8700000e-01  3.7401541e-143
   7.8800000e-01  3.1386852e-142
   7.8900000e-01  2.6458746e-141
   7.9000000e-01  2.2405544e-140
   7.9100000e-01  1.9059335e-139
   7.9200000e-01  1.6286476e-138
   7.9300000e-01  1.3980238e-137
   7.9400000e-01  1.2055099e-136
   7.9500000e-01  1.0442301e-135
   7.9600000e-01  9.0863856e-135
   7.9700000e-01  7.9424718e-134
   7.9800000e-01  6.9741224e-133
   7.9900000e-01  6.1516607e-132
   8.0000000e-01  5.4508396e-131
   8.0100000e-01  4.8517866e-130
   8.0200000e-01  4.3381643e-129
   8.0300000e-01  3.8965011e-128
   8.0400000e-01  3.5156552e-127
   8.0500000e-01  3.1863853e-126
   8.0600000e-01  2.9010045e-125
   8.0700000e-01  2.6531013e-124
   8.0800000e-01  2.4373139e-123
   8.0900000e-01  2.2491468e-122
   8.1000000e-01  2.0848222e-121
   8.1100000e-01  1.9411581e-120
   8.1200000e-01  1.8154689e-119
   8.1300000e-01  1.7054844e-118
   8.1400000e-01  1.6092822e-117
   8.1500000e-01  1.5252334e-116
   8.1600000e-01  1.4519568e-115
   8.1700000e-01  1.3882816e-114
   8.1800000e-01  1.3332162e-113
   8.1900000e-01  1.2859228e-112
   8.2000000e-01  1.2456963e-111
   8.2100000e-01  1.2119466e-110
   8.2200000e-01  1.1841846e-109
   8.2300000e-01  1.1620098e-108
   8.2400000e-01  1.1451016e-107
   8.2500000e-01  1.1332110e-106
   8.2600000e-01  1.1261548e-105
   8.2700000e-01  1.1238110e-104
   8.2800000e-01  1.1261158e-103
   8.2900000e-01  1.1330609e-102
   8.3000000e-01  1.1446931e-101
   8.3100000e-01  1.1611139e-100
   8.3200000e-01   1.1824807e-99
   8.3300000e-01   1.2090089e-98
   8.3400000e-01   1.2409747e-97
   8.3500000e-01   1.2787194e-96
   8.3600000e-01   1.3226544e-95
   8.3700000e-01   1.3732679e-94
   8.3800000e-01   1.4311325e-93
   8.3900000e-01   1.4969145e-92
   8.4000000e-01   1.5713845e-91
   8.4100000e-01   1.6554302e-90
   8.4200000e-01   1.7500709e-89
   8.4300000e-01   1.8564744e-88
   8.4400000e-01   1.9759763e-87
   8.4500000e-01   2.1101024e-86
   8.4600000e-01   2.2605937e-85
   8.4700000e-01   2.4294360e-84
   8.4800000e-01   2.6188920e-83
   8.4900000e-01   2.8315395e-82
   8.5000000e-01   3.0703127e-81
   8.5100000e-01   3.3385505e-80
   8.5200000e-01   3.6400495e-79
   8.5300000e-01   3.9791240e-78
   8.5400000e-01   4.3606720e-77
   8.5500000e-01   4.7902493e-76
   8.5600000e-01   5.2741502e-75
   8.5700000e-01   5.8194956e-74
   8.5800000e-01   6.4343289e-73
   8.5900000e-01   7.1277180e-72
   8.6000000e-01   7.9098635e-71
   8.6100000e-01   8.7922105e-70
   8.6200000e-01   9.7875627e-69
   8.6300000e-01   1.0910195e-67
   8.6400000e-01   1.2175958e-66
   8.6500000e-01   1.3602377e-65
   8.6600000e-01   1.5208722e-64
   8.6700000e-01   1.7016058e-63
   8.6800000e-01   1.9047247e-62
   8.6900000e-01   2.1326901e-61
   8.7000000e-01   2.3881256e-60
   8.7100000e-01   2.6737964e-59
   8.7200000e-01   2.9925755e-58
   8.7300000e-01   3.3473979e-57
   8.7400000e-01   3.7411961e-56
   8.7500000e-01   4.1768178e-55
   8.7600000e-01   4.6569208e-54
   8.7700000e-01   5.1838432e-53
   8.7800000e-01   5.7594483e-52
   8.7900000e-01   6.3849415e-51
   8.8000000e-01   7.0606612e-50
   8.8100000e-01   7.7858459e-49
   8.8200000e-01   8.5583825e-48
   8.8300000e-01   9.3745431e-47
   8.8400000e-01   1.0228724e-45
   8.8500000e-01   1.1113202e-44
   8.8600000e-01   1.2017921e-43
   8.8700000e-01   1.2930354e-42
   8.8800000e-01   1.3835433e-41
   8.8900000e-01   1.4715613e-40
   8.9000000e-01   1.5551076e-39
   8.9100000e-01   1.6320105e-38
   8.9200000e-01   1.6999654e-37
   8.9300000e-01   1.7566125e-36
   8.9400000e-01   1.7996332e-35
   8.9500000e-01   1.8268650e-34
   8.9600000e-01   1.8364276e-33
   8.9700000e-01   1.8268555e-32
   8.9800000e-01   1.7972265e-31
   8.9900000e-01   1.7472749e-30
   9.0000000e-01   1.6774776e-29
   9.0100000e-01   1.5891011e-28
   9.0200000e-01   1.4841986e-27
   9.0300000e-01   1.3655510e-26
   9.0400000e-01   1.2365496e-25
   9.0500000e-01   1.1010237e-24
   9.0600000e-01   9.6302529e-24
   9.0700000e-01   8.2658717e-23
   9.0800000e-01   6.9547584e-22
   9.0900000e-01   5.7296447e-21
   9.1000000e-01   4.6164865e-20
   9.1100000e-01   3.6332436e-19
   9.1200000e-01   2.7894007e-18
   9.1300000e-01   2.0862541e-17
   9.1400000e-01   1.5178907e-16
   9.1500000e-01   1.0726966e-15
   9.1600000e-01   7.3517380e-15
   9.1700000e-01   4.8781948e-14
   9.1800000e-01   3.1284377e-13
   9.1900000e-01   1.9355328e-12
   9.2000000e-01   1.1530388e-11
   9.2100000e-01   6.6005739e-11
   9.2200000e-01   3.6232184e-10
   9.2300000e-01   1.9029073e-09
   9.2400000e-01   9.5398009e-09
   9.2500000e-01   4.5540645e-08
   9.2600000e-01   2.0648430e-07
   9.2700000e-01   8.8683334e-07
   9.2800000e-01   3.5979276e-06
   9.2900000e-01   1.3748539e-05
   9.3000000e-01   4.9333851e-05
   9.3100000e-01   1.6571613e-04
   9.3200000e-01   5.1942937e-04
   9.3300000e-01   1.5143129e-03
   9.3400000e-01   4.0926976e-03
   9.3500000e-01   1.0221248e-02
   9.3600000e-01   2.3515249e-02
   9.3700000e-01   4.9694575e-02
   9.3800000e-01   9.6235653e-02
   9.3900000e-01   1.7048664e-01
   9.4000000e-01   2.7611927e-01
   9.4100000e-01   4.0922072e-01
   9.4200000e-01   5.5669504e-01
   9.4300000e-01   6.9927031e-01
   9.4400000e-01   8.1855330e-01
   9.4500000e-01   9.0415430e-01
   9.4600000e-01   9.5634938e-01
   9.4700000e-01   9.8311733e-01
   9.4800000e-01   9.9453802e-01
   9.4900000e-01   9.9854446e-01
   9.5000000e-01   9.9968556e-01
   9.5100000e-01   9.9994584e-01
   9.5200000e-01   9.9999269e-01
   9.5300000e-01   9.9999924e-01
   9.5400000e-01   9.9999994e-01
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/PS_BS_275.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   9.9999999e-01
   3.2700000e-01   9.9999998e-01
   3.2800000e-01   9.9999995e-01
   3.2900000e-01   9.9999989e-01
   3.3000000e-01   9.9999977e-01
   3.3100000e-01   9.9999951e-01
   3.3200000e-01   9.9999898e-01
   3.3300000e-01   9.9999793e-01
   3.3400000e-01   9.9999590e-01
   3.3500000e-01   9.9999205e-01
   3.3600000e-01   9.9998496e-01
   3.3700000e-01   9.9997216e-01
   3.3800000e-01   9.9994960e-01
   3.3900000e-01   9.9991069e-01
   3.4000000e-01   9.9984507e-01
   3.4100000e-01   9.9973684e-01
   3.4200000e-01   9.9956214e-01
   3.4300000e-01   9.9928612e-01
   3.4400000e-01   9.9885915e-01
   3.4500000e-01   9.9821233e-01
   3.4600000e-01   9.9725249e-01
   3.4700000e-01   9.9585686e-01
   3.4800000e-01   9.9386802e-01
   3.4900000e-01   9.9108961e-01
   3.5000000e-01   9.8728358e-01
   3.5100000e-01   9.8216999e-01
   3.5200000e-01   9.7542989e-01
   3.5300000e-01   9.6671236e-01
   3.5400000e-01   9.5564587e-01
   3.5500000e-01   9.4185423e-01
   3.5600000e-01   9.2497669e-01
   3.5700000e-01   9.0469111e-01
   3.5800000e-01   8.8073885e-01
   3.5900000e-01   8.5294932e-01
   3.6000000e-01   8.2126202e-01
   3.6100000e-01   7.8574386e-01
   3.6200000e-01   7.4659960e-01
   3.6300000e-01   7.0417403e-01
   3.6400000e-01   6.5894491e-01
   3.6500000e-01   6.1150686e-01
   3.6600000e-01   5.6254702e-01
   3.6700000e-01   5.1281422e-01
   3.6800000e-01   4.6308411e-01
   3.6900000e-01   4.1412283e-01
   3.7000000e-01   3.6665223e-01
   3.7100000e-01   3.2131906e-01
   3.7200000e-01   2.7867028e-01
   3.7300000e-01   2.3913587e-01
   3.7400000e-01   2.0301989e-01
   3.7500000e-01   1.7049947e-01
   3.7600000e-01   1.4163119e-01
   3.7700000e-01   1.1636331e-01
   3.7800000e-01   9.4552432e-02
   3.7900000e-01   7.5982624e-02
   3.8000000e-01   6.0385549e-02
   3.8100000e-01   4.7459926e-02
   3.8200000e-01   3.6889256e-02
   3.8300000e-01   2.8356966e-02
   3.8400000e-01   2.1558531e-02
   3.8500000e-01   1.6210424e-02
   3.8600000e-01   1.2056049e-02
   3.8700000e-01   8.8689783e-03
   3.8800000e-01   6.4539465e-03
   3.8900000e-01   4.6460921e-03
   3.9000000e-01   3.3089522e-03
   3.9100000e-01   2.3316574e-03
   3.9200000e-01   1.6257114e-03
   3.9300000e-01   1.1216590e-03
   3.9400000e-01   7.6586542e-04
   3.9500000e-01   5.1755287e-04
   3.9600000e-01   3.4618242e-04
   3.9700000e-01   2.2921416e-04
   3.9800000e-01   1.5024596e-04
   3.9900000e-01   9.7505338e-05
   4.0000000e-01   6.2655320e-05
   4.0100000e-01   3.9868656e-05
   4.0200000e-01   2.5124055e-05
   4.0300000e-01   1.5680973e-05
   4.0400000e-01   9.6944270e-06
   4.0500000e-01   5.9371509e-06
   4.0600000e-01   3.6023157e-06
   4.0700000e-01   2.1655797e-06
   4.0800000e-01   1.2900193e-06
   4.0900000e-01   7.6153308e-07
   4.1000000e-01   4.4554612e-07
   4.1100000e-01   2.5837385e-07
   4.1200000e-01   1.4852412e-07
   4.1300000e-01   8.4640513e-08
   4.1400000e-01   4.7822543e-08
   4.1500000e-01   2.6791689e-08
   4.1600000e-01   1.4884022e-08
   4.1700000e-01   8.2003587e-09
   4.1800000e-01   4.4810208e-09
   4.1900000e-01   2.4287995e-09
   4.2000000e-01   1.3059173e-09
   4.2100000e-01   6.9660649e-10
   4.2200000e-01   3.6867637e-10
   4.2300000e-01   1.9360963e-10
   4.2400000e-01   1.0089507e-10
   4.2500000e-01   5.2180926e-11
   4.2600000e-01   2.6784852e-11
   4.2700000e-01   1.3647083e-11
   4.2800000e-01   6.9023676e-12
   4.2900000e-01   3.4657832e-12
   4.3000000e-01   1.7277846e-12
   4.3100000e-01   8.5520480e-13
   4.3200000e-01   4.2038595e-13
   4.3300000e-01   2.0516921e-13
   4.3400000e-01   9.9475983e-14
   4.3500000e-01   4.7906124e-14
   4.3600000e-01   2.2926105e-14
   4.3700000e-01   1.0880186e-14
   4.3800000e-01   5.1625371e-15
   4.3900000e-01   2.3869795e-15
   4.4000000e-01   1.1102230e-15
   4.4100000e-01   4.9960036e-16
   4.4200000e-01   2.2204460e-16
   4.4300000e-01   1.1102230e-16
   4.4400000e-01   5.5511151e-17
   4.4500000e-01   0.0000000e+00
   4.4600000e-01   0.0000000e+00
   4.4700000e-01   0.0000000e+00
   4.4800000e-01   0.0000000e+00
   4.4900000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.5100000e-01   0.0000000e+00
   4.5200000e-01   0.0000000e+00
   4.5300000e-01   0.0000000e+00
   4.5400000e-01   0.0000000e+00
   4.5500000e-01   0.0000000e+00
   4.5600000e-01   0.0000000e+00
   4.5700000e-01   0.0000000e+00
   4.5800000e-01   0.0000000e+00
   4.5900000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.6100000e-01   0.0000000e+00
   4.6200000e-01   0.0000000e+00
   4.6300000e-01   0.0000000e+00
   4.6400000e-01   0.0000000e+00
   4.6500000e-01   0.0000000e+00
   4.6600000e-01   0.0000000e+00
   4.6700000e-01   0.0000000e+00
   4.6800000e-01   0.0000000e+00
   4.6900000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.7100000e-01   0.0000000e+00
   4.7200000e-01   0.0000000e+00
   4.7300000e-01   0.0000000e+00
   4.7400000e-01   0.0000000e+00
   4.7500000e-01   0.0000000e+00
   4.7600000e-01   0.0000000e+00
   4.7700000e-01   0.0000000e+00
   4.7800000e-01   0.0000000e+00
   4.7900000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.8100000e-01   0.0000000e+00
   4.8200000e-01   0.0000000e+00
   4.8300000e-01   0.0000000e+00
   4.8400000e-01   0.0000000e+00
   4.8500000e-01   0.0000000e+00
   4.8600000e-01   0.0000000e+00
   4.8700000e-01   0.0000000e+00
   4.8800000e-01   0.0000000e+00
   4.8900000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   4.9100000e-01   0.0000000e+00
   4.9200000e-01   0.0000000e+00
   4.9300000e-01   0.0000000e+00
   4.9400000e-01   0.0000000e+00
   4.9500000e-01   0.0000000e+00
   4.9600000e-01   0.0000000e+00
   4.9700000e-01   0.0000000e+00
   4.9800000e-01   0.0000000e+00
   4.9900000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.0100000e-01   0.0000000e+00
   5.0200000e-01   0.0000000e+00
   5.0300000e-01   0.0000000e+00
   5.0400000e-01   0.0000000e+00
   5.0500000e-01   0.0000000e+00
   5.0600000e-01   0.0000000e+00
   5.0700000e-01   0.0000000e+00
   5.0800000e-01   0.0000000e+00
   5.0900000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.1100000e-01   0.0000000e+00
   5.1200000e-01   0.0000000e+00
   5.1300000e-01   0.0000000e+00
   5.1400000e-01   0.0000000e+00
   5.1500000e-01   0.0000000e+00
   5.1600000e-01   0.0000000e+00
   5.1700000e-01   0.0000000e+00
   5.1800000e-01   0.0000000e+00
   5.1900000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.2100000e-01   0.0000000e+00
   5.2200000e-01   0.0000000e+00
   5.2300000e-01   0.0000000e+00
   5.2400000e-01   0.0000000e+00
   5.2500000e-01   0.0000000e+00
   5.2600000e-01   0.0000000e+00
   5.2700000e-01   0.0000000e+00
   5.2800000e-01   0.0000000e+00
   5.2900000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.3100000e-01   0.0000000e+00
   5.3200000e-01   0.0000000e+00
   5.3300000e-01   0.0000000e+00
   5.3400000e-01   0.0000000e+00
   5.3500000e-01   0.0000000e+00
   5.3600000e-01   0.0000000e+00
   5.3700000e-01   0.0000000e+00
   5.3800000e-01   0.0000000e+00
   5.3900000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.4100000e-01   0.0000000e+00
   5.4200000e-01   0.0000000e+00
   5.4300000e-01   0.0000000e+00
   5.4400000e-01   0.0000000e+00
   5.4500000e-01   0.0000000e+00
   5.4600000e-01   0.0000000e+00
   5.4700000e-01   0.0000000e+00
   5.4800000e-01   0.0000000e+00
   5.4900000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.5100000e-01   0.0000000e+00
   5.5200000e-01   0.0000000e+00
   5.5300000e-01   0.0000000e+00
   5.5400000e-01   0.0000000e+00
   5.5500000e-01   0.0000000e+00
   5.5600000e-01   0.0000000e+00
   5.5700000e-01   0.0000000e+00
   5.5800000e-01   0.0000000e+00
   5.5900000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.6100000e-01   0.0000000e+00
   5.6200000e-01   0.0000000e+00
   5.6300000e-01   0.0000000e+00
   5.6400000e-01   0.0000000e+00
   5.6500000e-01   0.0000000e+00
   5.6600000e-01   0.0000000e+00
   5.6700000e-01   0.0000000e+00
   5.6800000e-01   0.0000000e+00
   5.6900000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.7100000e-01   0.0000000e+00
   5.7200000e-01   0.0000000e+00
   5.7300000e-01   0.0000000e+00
   5.7400000e-01   0.0000000e+00
   5.7500000e-01   0.0000000e+00
   5.7600000e-01   0.0000000e+00
   5.7700000e-01   0.0000000e+00
   5.7800000e-01   0.0000000e+00
   5.7900000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.8100000e-01   0.0000000e+00
   5.8200000e-01   0.0000000e+00
   5.8300000e-01   0.0000000e+00
   5.8400000e-01   0.0000000e+00
   5.8500000e-01   0.0000000e+00
   5.8600000e-01   0.0000000e+00
   5.8700000e-01   0.0000000e+00
   5.8800000e-01   0.0000000e+00
   5.8900000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   5.9100000e-01   0.0000000e+00
   5.9200000e-01   0.0000000e+00
   5.9300000e-01   0.0000000e+00
   5.9400000e-01   0.0000000e+00
   5.9500000e-01   0.0000000e+00
   5.9600000e-01   0.0000000e+00
   5.9700000e-01   0.0000000e+00
   5.9800000e-01   0.0000000e+00
   5.9900000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.0100000e-01   0.0000000e+00
   6.0200000e-01   0.0000000e+00
   6.0300000e-01   0.0000000e+00
   6.0400000e-01   0.0000000e+00
   6.0500000e-01   0.0000000e+00
   6.0600000e-01   0.0000000e+00
   6.0700000e-01   0.0000000e+00
   6.0800000e-01   0.0000000e+00
   6.0900000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.1100000e-01   0.0000000e+00
   6.1200000e-01   0.0000000e+00
   6.1300000e-01   0.0000000e+00
   6.1400000e-01   0.0000000e+00
   6.1500000e-01   0.0000000e+00
   6.1600000e-01   0.0000000e+00
   6.1700000e-01   0.0000000e+00
   6.1800000e-01   0.0000000e+00
   6.1900000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.2100000e-01   0.0000000e+00
   6.2200000e-01   0.0000000e+00
   6.2300000e-01   0.0000000e+00
   6.2400000e-01   0.0000000e+00
   6.2500000e-01   0.0000000e+00
   6.2600000e-01   0.0000000e+00
   6.2700000e-01   0.0000000e+00
   6.2800000e-01   0.0000000e+00
   6.2900000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.3100000e-01   0.0000000e+00
   6.3200000e-01   0.0000000e+00
   6.3300000e-01   0.0000000e+00
   6.3400000e-01   0.0000000e+00
   6.3500000e-01   0.0000000e+00
   6.3600000e-01   0.0000000e+00
   6.3700000e-01   0.0000000e+00
   6.3800000e-01   0.0000000e+00
   6.3900000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.4100000e-01   0.0000000e+00
   6.4200000e-01   0.0000000e+00
   6.4300000e-01   0.0000000e+00
   6.4400000e-01   0.0000000e+00
   6.4500000e-01   0.0000000e+00
   6.4600000e-01   0.0000000e+00
   6.4700000e-01   0.0000000e+00
   6.4800000e-01   0.0000000e+00
   6.4900000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.5100000e-01   0.0000000e+00
   6.5200000e-01   0.0000000e+00
   6.5300000e-01   0.0000000e+00
   6.5400000e-01   0.0000000e+00
   6.5500000e-01   0.0000000e+00
   6.5600000e-01   0.0000000e+00
   6.5700000e-01   0.0000000e+00
   6.5800000e-01   0.0000000e+00
   6.5900000e-01  1.4821969e-323
   6.6000000e-01  1.2845707e-322
   6.6100000e-01  8.5473357e-322
   6.6200000e-01  5.8645592e-321
   6.6300000e-01  4.0162596e-320
   6.6400000e-01  2.7610365e-319
   6.6500000e-01  1.9058236e-318
   6.6600000e-01  1.3208000e-317
   6.6700000e-01  9.1905390e-317
   6.6800000e-01  6.4209734e-316
   6.6900000e-01  4.5042636e-315
   6.7000000e-01  3.1726114e-314
   6.7100000e-01  2.2438160e-313
   6.7200000e-01  1.5934632e-312
   6.7300000e-01  1.1362883e-311
   6.7400000e-01  8.1364319e-311
   6.7500000e-01  5.8504015e-310
   6.7600000e-01  4.2242627e-309
   6.7700000e-01  3.0629302e-308
   6.7800000e-01  2.2302402e-307
   6.7900000e-01  1.6308048e-306
   6.8000000e-01  1.1975554e-305
   6.8100000e-01  8.8316134e-305
   6.8200000e-01  6.5409809e-304
   6.8300000e-01  4.8653234e-303
   6.8400000e-01  3.6345796e-302
   6.8500000e-01  2.7269550e-301
   6.8600000e-01  2.0549006e-300
   6.8700000e-01  1.5552510e-299
   6.8800000e-01  1.1822649e-298
   6.8900000e-01  9.0269611e-298
   6.9000000e-01  6.9229103e-297
   6.9100000e-01  5.3329085e-296
   6.9200000e-01  4.1264427e-295
   6.9300000e-01  3.2072424e-294
   6.9400000e-01  2.5040330e-293
   6.9500000e-01  1.9638520e-292
   6.9600000e-01  1.5471983e-291
   6.9700000e-01  1.2245033e-290
   6.9800000e-01  9.7355129e-290
   6.9900000e-01  7.7759046e-289
   7.0000000e-01  6.2394240e-288
   7.0100000e-01  5.0297675e-287
   7.0200000e-01  4.0735170e-286
   7.0300000e-01  3.3144983e-285
   7.0400000e-01  2.7095749e-284
   7.0500000e-01  2.2255028e-283
   7.0600000e-01  1.8365691e-282
   7.0700000e-01  1.5228150e-281
   7.0800000e-01  1.2686926e-280
   7.0900000e-01  1.0620470e-279
   7.1000000e-01  8.9334219e-279
   7.1100000e-01  7.5507046e-278
   7.1200000e-01  6.4130030e-277
   7.1300000e-01  5.4732916e-276
   7.1400000e-01  4.6941590e-275
   7.1500000e-01  4.0457402e-274
   7.1600000e-01  3.5041133e-273
   7.1700000e-01  3.0500521e-272
   7.1800000e-01  2.6680526e-271
   7.1900000e-01  2.3455713e-270
   7.2000000e-01  2.0724264e-269
   7.2100000e-01  1.8403272e-268
   7.2200000e-01  1.6425008e-267
   7.2300000e-01  1.4733979e-266
   7.2400000e-01  1.3284577e-265
   7.2500000e-01  1.2039208e-264
   7.2600000e-01  1.0966803e-263
   7.2700000e-01  1.0041614e-262
   7.2800000e-01  9.2422515e-262
   7.2900000e-01  8.5509107e-261
   7.3000000e-01  7.9527404e-260
   7.3100000e-01  7.4353374e-259
   7.3200000e-01  6.9883333e-258
   7.3300000e-01  6.6030602e-257
   7.3400000e-01  6.2722783e-256
   7.3500000e-01  5.9899546e-255
   7.3600000e-01  5.7510835e-254
   7.3700000e-01  5.5515411e-253
   7.3800000e-01  5.3879683e-252
   7.3900000e-01  5.2576780e-251
   7.4000000e-01  5.1585820e-250
   7.4100000e-01  5.0891360e-249
   7.4200000e-01  5.0482996e-248
   7.4300000e-01  5.0355113e-247
   7.4400000e-01  5.0506756e-246
   7.4500000e-01  5.0941639e-245
   7.4600000e-01  5.1668283e-244
   7.4700000e-01  5.2700287e-243
   7.4800000e-01  5.4056753e-242
   7.4900000e-01  5.5762878e-241
   7.5000000e-01  5.7850740e-240
   7.5100000e-01  6.0360307e-239
   7.5200000e-01  6.3340730e-238
   7.5300000e-01  6.6851958e-237
   7.5400000e-01  7.0966764e-236
   7.5500000e-01  7.5773277e-235
   7.5600000e-01  8.1378138e-234
   7.5700000e-01  8.7910445e-233
   7.5800000e-01  9.5526689e-232
   7.5900000e-01  1.0441694e-230
   7.6000000e-01  1.1481264e-229
   7.6100000e-01  1.2699641e-228
   7.6200000e-01  1.4131451e-227
   7.6300000e-01  1.5819260e-226
   7.6400000e-01  1.7815592e-225
   7.6500000e-01  2.0185505e-224
   7.6600000e-01  2.3009905e-223
   7.6700000e-01  2.6389823e-222
   7.6800000e-01  3.0451956e-221
   7.6900000e-01  3.5355874e-220
   7.7000000e-01  4.1303443e-219
   7.7100000e-01  4.8551188e-218
   7.7200000e-01  5.7426585e-217
   7.7300000e-01  6.8349649e-216
   7.7400000e-01  8.1861623e-215
   7.7500000e-01  9.8663335e-214
   7.7600000e-01  1.1966667e-212
   7.7700000e-01  1.4606400e-211
   7.7800000e-01  1.7942226e-210
   7.7900000e-01  2.2181103e-209
   7.8000000e-01  2.7597782e-208
   7.8100000e-01  3.4558904e-207
   7.8200000e-01  4.3556299e-206
   7.8300000e-01  5.5253230e-205
   7.8400000e-01  7.0548939e-204
   7.8500000e-01  9.0669203e-203
   7.8600000e-01  1.1729404e-201
   7.8700000e-01  1.5273877e-200
   7.8800000e-01  2.0021196e-199
   7.8900000e-01  2.6418513e-198
   7.9000000e-01  3.5092515e-197
   7.9100000e-01  4.6926534e-196
   7.9200000e-01  6.3172834e-195
   7.9300000e-01  8.5617015e-194
   7.9400000e-01  1.1682009e-192
   7.9500000e-01  1.6047690e-191
   7.9600000e-01  2.2194979e-190
   7.9700000e-01  3.0906786e-189
   7.9800000e-01  4.3333059e-188
   7.9900000e-01  6.1173127e-187
   8.0000000e-01  8.6953519e-186
   8.0100000e-01  1.2445375e-184
   8.0200000e-01  1.7936275e-183
   8.0300000e-01  2.6029683e-182
   8.0400000e-01  3.8038791e-181
   8.0500000e-01  5.5977614e-180
   8.0600000e-01  8.2954594e-179
   8.0700000e-01  1.2379789e-177
   8.0800000e-01  1.8605482e-176
   8.0900000e-01  2.8159928e-175
   8.1000000e-01  4.2923278e-174
   8.1100000e-01  6.5891984e-173
   8.1200000e-01  1.0187276e-171
   8.1300000e-01  1.5862677e-170
   8.1400000e-01  2.4876817e-169
   8.1500000e-01  3.9293418e-168
   8.1600000e-01  6.2511209e-167
   8.1700000e-01  1.0016484e-165
   8.1800000e-01  1.6165827e-164
   8.1900000e-01  2.6279157e-163
   8.2000000e-01  4.3028987e-162
   8.2100000e-01  7.0966273e-161
   8.2200000e-01  1.1789320e-159
   8.2300000e-01  1.9727664e-158
   8.2400000e-01  3.3251918e-157
   8.2500000e-01  5.6456692e-156
   8.2600000e-01  9.6555050e-155
   8.2700000e-01  1.6634055e-153
   8.2800000e-01  2.8866037e-152
   8.2900000e-01  5.0459609e-151
   8.3000000e-01  8.8852502e-150
   8.3100000e-01  1.5760331e-148
   8.3200000e-01  2.8159907e-147
   8.3300000e-01  5.0683554e-146
   8.3400000e-01  9.1890807e-145
   8.3500000e-01  1.6782042e-143
   8.3600000e-01  3.0873314e-142
   8.3700000e-01  5.7211674e-141
   8.3800000e-01  1.0679370e-139
   8.3900000e-01  2.0079926e-138
   8.4000000e-01  3.8030249e-137
   8.4100000e-01  7.2550626e-136
   8.4200000e-01  1.3940926e-134
   8.4300000e-01  2.6981944e-133
   8.4400000e-01  5.2599032e-132
   8.4500000e-01  1.0327519e-130
   8.4600000e-01  2.0422922e-129
   8.4700000e-01  4.0675433e-128
   8.4800000e-01  8.1588079e-127
   8.4900000e-01  1.6481172e-125
   8.5000000e-01  3.3527553e-124
   8.5100000e-01  6.8683472e-123
   8.5200000e-01  1.4168448e-121
   8.5300000e-01  2.9430227e-120
   8.5400000e-01  6.1552623e-119
   8.5500000e-01  1.2961640e-117
   8.5600000e-01  2.7479643e-116
   8.5700000e-01  5.8651041e-115
   8.5800000e-01  1.2601665e-113
   8.5900000e-01  2.7254616e-112
   8.6000000e-01  5.9331134e-111
   8.6100000e-01  1.2999431e-109
   8.6200000e-01  2.8663670e-108
   8.6300000e-01  6.3601829e-107
   8.6400000e-01  1.4200388e-105
   8.6500000e-01  3.1899494e-104
   8.6600000e-01  7.2090514e-103
   8.6700000e-01  1.6388475e-101
   8.6800000e-01  3.7472938e-100
   8.6900000e-01   8.6171920e-99
   8.7000000e-01   1.9926443e-97
   8.7100000e-01   4.6329112e-96
   8.7200000e-01   1.0828777e-94
   8.7300000e-01   2.5441572e-93
   8.7400000e-01   6.0073362e-92
   8.7500000e-01   1.4253589e-90
   8.7600000e-01   3.3978006e-89
   8.7700000e-01   8.1362828e-88
   8.7800000e-01   1.9567156e-86
   8.7900000e-01   4.7251715e-85
   8.8000000e-01   1.1455283e-83
   8.8100000e-01   2.7873907e-82
   8.8200000e-01   6.8060334e-81
   8.8300000e-01   1.6672076e-79
   8.8400000e-01   4.0961362e-78
   8.8500000e-01   1.0090951e-76
   8.8600000e-01   2.4919578e-75
   8.8700000e-01   6.1669674e-74
   8.8800000e-01   1.5289378e-72
   8.8900000e-01   3.7962343e-71
   8.9000000e-01   9.4365140e-70
   8.9100000e-01   2.3475141e-68
   8.9200000e-01   5.8422125e-67
   8.9300000e-01   1.4539346e-65
   8.9400000e-01   3.6168258e-64
   8.9500000e-01   8.9894432e-63
   8.9600000e-01   2.2312988e-61
   8.9700000e-01   5.5282683e-60
   8.9800000e-01   1.3664774e-58
   8.9900000e-01   3.3679182e-57
   9.0000000e-01   8.2721383e-56
   9.0100000e-01   2.0235294e-54
   9.0200000e-01   4.9267587e-53
   9.0300000e-01   1.1931171e-51
   9.0400000e-01   2.8719008e-50
   9.0500000e-01   6.8659201e-49
   9.0600000e-01   1.6290416e-47
   9.0700000e-01   3.8327695e-46
   9.0800000e-01   8.9343743e-45
   9.0900000e-01   2.0615313e-43
   9.1000000e-01   4.7040512e-42
   9.1100000e-01   1.0603996e-40
   9.1200000e-01   2.3589433e-39
   9.1300000e-01   5.1727944e-38
   9.1400000e-01   1.1167988e-36
   9.1500000e-01   2.3709371e-35
   9.1600000e-01   4.9429176e-34
   9.1700000e-01   1.0105441e-32
   9.1800000e-01   2.0229801e-31
   9.1900000e-01   3.9592375e-30
   9.2000000e-01   7.5630215e-29
   9.2100000e-01   1.4076079e-27
   9.2200000e-01   2.5477998e-26
   9.2300000e-01   4.4760382e-25
   9.2400000e-01   7.6166652e-24
   9.2500000e-01   1.2526304e-22
   9.2600000e-01   1.9863500e-21
   9.2700000e-01   3.0296369e-20
   9.2800000e-01   4.4329233e-19
   9.2900000e-01   6.2051017e-18
   9.3000000e-01   8.2849094e-17
   9.3100000e-01   1.0518409e-15
   9.3200000e-01   1.2655993e-14
   9.3300000e-01   1.4381316e-13
   9.3400000e-01   1.5375741e-12
   9.3500000e-01   1.5405944e-11
   9.3600000e-01   1.4405573e-10
   9.3700000e-01   1.2514911e-09
   9.3800000e-01   1.0053793e-08
   9.3900000e-01   7.4313446e-08
   9.4000000e-01   5.0274553e-07
   9.4100000e-01   3.0956879e-06
   9.4200000e-01   1.7248788e-05
   9.4300000e-01   8.6437997e-05
   9.4400000e-01   3.8712623e-04
   9.4500000e-01   1.5395544e-03
   9.4600000e-01   5.4014775e-03
   9.4700000e-01   1.6613436e-02
   9.4800000e-01   4.4535137e-02
   9.4900000e-01   1.0354858e-01
   9.5000000e-01   2.0819311e-01
   9.5100000e-01   3.6195723e-01
   9.5200000e-01   5.4669394e-01
   9.5300000e-01   7.2555919e-01
   9.5400000e-01   8.6295308e-01
   9.5500000e-01   9.4527105e-01
   9.5600000e-01   9.8303546e-01
   9.5700000e-01   9.9603681e-01
   9.5800000e-01   9.9932277e-01
   9.5900000e-01   9.9991794e-01
   9.6000000e-01   9.9999318e-01
   9.6100000e-01   9.9999962e-01
   9.6200000e-01   9.9999999e-01
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/PS_BS_Nmin.dat <==
   1.0000000e+01   1.0300000e+02
   1.1000000e+01   1.1200000e+02
   1.2000000e+01   1.2100000e+02
   1.3000000e+01   1.3000000e+02
   1.4000000e+01   1.3900000e+02
   1.5000000e+01   1.4780000e+02
   1.6000000e+01   1.5660000e+02
   1.7000000e+01   1.6540000e+02
   1.8000000e+01   1.7400000e+02
   1.9000000e+01   1.8240000e+02
   2.0000000e+01   1.9100000e+02
   2.1000000e+01   1.9940000e+02
   2.2000000e+01   2.0760000e+02
   2.3000000e+01   2.1620000e+02
   2.4000000e+01   2.2466667e+02
   2.5000000e+01   2.3400000e+02


==> data/PS_BS_comp_1.dat <==
   0.0000000e+00             NaN
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   8.8817842e-16
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   8.6063800e-16
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   8.3475415e-16
   1.3400000e-01   8.2852465e-16
   1.3500000e-01   8.2238743e-16
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   8.1038177e-16
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   7.9872160e-16
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   7.7098821e-16
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   7.5015069e-16
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   7.4014868e-16
   1.5100000e-01   7.3524704e-16
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   7.2563596e-16
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   7.1168143e-16
   1.5700000e-01   7.0714842e-16
   1.5800000e-01   7.0267280e-16
   1.5900000e-01   4.1895208e-15
   1.6000000e-01   6.3837824e-14
   1.6100000e-01   7.8060401e-13
   1.6200000e-01   8.4383803e-12
   1.6300000e-01   8.0188072e-11
   1.6400000e-01   6.7263539e-10
   1.6500000e-01   4.9978291e-09
   1.6600000e-01   3.3007321e-08
   1.6700000e-01   1.9442159e-07
   1.6800000e-01   1.0248087e-06
   1.6900000e-01   4.8500633e-06
   1.7000000e-01   2.0676971e-05
   1.7100000e-01   7.9667149e-05
   1.7200000e-01   2.7831382e-04
   1.7300000e-01   8.8442176e-04
   1.7400000e-01   2.5648286e-03
   1.7500000e-01   6.8098822e-03
   1.7600000e-01   1.6608036e-02
   1.7700000e-01   3.7326836e-02
   1.7800000e-01   7.7569694e-02
   1.7900000e-01   1.4955392e-01
   1.8000000e-01   2.6843260e-01
   1.8100000e-01   4.5013169e-01
   1.8200000e-01   7.0777199e-01
   1.8300000e-01   1.0474585e+00
   1.8400000e-01   1.4648003e+00
   1.8500000e-01   1.9435906e+00
   1.8600000e-01   2.4574705e+00
   1.8700000e-01   2.9743344e+00
   1.8800000e-01   3.4622033e+00
   1.8900000e-01   3.8947951e+00
   1.9000000e-01   4.2552527e+00
   1.9100000e-01   4.5372844e+00
   1.9200000e-01   4.7439079e+00
   1.9300000e-01   4.8846611e+00
   1.9400000e-01   4.9723613e+00
   1.9500000e-01   5.0202939e+00
   1.9600000e-01   5.0403072e+00
   1.9700000e-01   5.0418782e+00
   1.9800000e-01   5.0319521e+00
   1.9900000e-01   5.0152525e+00
   2.0000000e-01   4.9947879e+00
   2.0100000e-01   4.9723650e+00
   2.0200000e-01   4.9490139e+00
   2.0300000e-01   4.9252951e+00
   2.0400000e-01   4.9015019e+00
   2.0500000e-01   4.8777829e+00
   2.0600000e-01   4.8542115e+00
   2.0700000e-01   4.8308232e+00
   2.0800000e-01   4.8076349e+00
   2.0900000e-01   4.7846541e+00
   2.1000000e-01   4.7618836e+00
   2.1100000e-01   4.7393237e+00
   2.1200000e-01   4.7169734e+00
   2.1300000e-01   4.6948311e+00
   2.1400000e-01   4.6728945e+00
   2.1500000e-01   4.6511612e+00
   2.1600000e-01   4.6296287e+00
   2.1700000e-01   4.6082944e+00
   2.1800000e-01   4.5871556e+00
   2.1900000e-01   4.5662099e+00
   2.2000000e-01   4.5454544e+00
   2.2100000e-01   4.5248868e+00
   2.2200000e-01   4.5045045e+00
   2.2300000e-01   4.4843049e+00
   2.2400000e-01   4.4642857e+00
   2.2500000e-01   4.4444444e+00
   2.2600000e-01   4.4247788e+00
   2.2700000e-01   4.4052863e+00
   2.2800000e-01   4.3859649e+00
   2.2900000e-01   4.3668122e+00
   2.3000000e-01   4.3478261e+00
   2.3100000e-01   4.3290043e+00
   2.3200000e-01   4.3103448e+00
   2.3300000e-01   4.2918455e+00
   2.3400000e-01   4.2735043e+00
   2.3500000e-01   4.2553191e+00
   2.3600000e-01   4.2372881e+00
   2.3700000e-01   4.2194093e+00
   2.3800000e-01   4.2016807e+00
   2.3900000e-01   4.1841004e+00
   2.4000000e-01   4.1666667e+00
   2.4100000e-01   4.1493776e+00
   2.4200000e-01   4.1322314e+00
   2.4300000e-01   4.1152263e+00
   2.4400000e-01   4.0983607e+00
   2.4500000e-01   4.0816327e+00
   2.4600000e-01   4.0650407e+00
   2.4700000e-01   4.0485830e+00
   2.4800000e-01   4.0322581e+00
   2.4900000e-01   4.0160643e+00
   2.5000000e-01   4.0000000e+00
   2.5100000e-01   3.9840637e+00
   2.5200000e-01   3.9682540e+00
   2.5300000e-01   3.9525692e+00
   2.5400000e-01   3.9370079e+00
   2.5500000e-01   3.9215686e+00
   2.5600000e-01   3.9062500e+00
   2.5700000e-01   3.8910506e+00
   2.5800000e-01   3.8759690e+00
   2.5900000e-01   3.8610039e+00
   2.6000000e-01   3.8461538e+00
   2.6100000e-01   3.8314176e+00
   2.6200000e-01   3.8167939e+00
   2.6300000e-01   3.8022814e+00
   2.6400000e-01   3.7878788e+00
   2.6500000e-01   3.7735849e+00
   2.6600000e-01   3.7593985e+00
   2.6700000e-01   3.7453184e+00
   2.6800000e-01   3.7313433e+00
   2.6900000e-01   3.7174721e+00
   2.7000000e-01   3.7037037e+00
   2.7100000e-01   3.6900369e+00
   2.7200000e-01   3.6764706e+00
   2.7300000e-01   3.6630037e+00
   2.7400000e-01   3.6496350e+00
   2.7500000e-01   3.6363636e+00
   2.7600000e-01   3.6231884e+00
   2.7700000e-01   3.6101083e+00
   2.7800000e-01   3.5971223e+00
   2.7900000e-01   3.5842294e+00
   2.8000000e-01   3.5714286e+00
   2.8100000e-01   3.5587189e+00
   2.8200000e-01   3.5460993e+00
   2.8300000e-01   3.5335689e+00
   2.8400000e-01   3.5211268e+00
   2.8500000e-01   3.5087719e+00
   2.8600000e-01   3.4965035e+00
   2.8700000e-01   3.4843206e+00
   2.8800000e-01   3.4722222e+00
   2.8900000e-01   3.4602076e+00
   2.9000000e-01   3.4482759e+00
   2.9100000e-01   3.4364261e+00
   2.9200000e-01   3.4246575e+00
   2.9300000e-01   3.4129693e+00
   2.9400000e-01   3.4013605e+00
   2.9500000e-01   3.3898305e+00
   2.9600000e-01   3.3783784e+00
   2.9700000e-01   3.3670034e+00
   2.9800000e-01   3.3557047e+00
   2.9900000e-01   3.3444816e+00
   3.0000000e-01   3.3333333e+00
   3.0100000e-01   3.3222591e+00
   3.0200000e-01   3.3112583e+00
   3.0300000e-01   3.3003300e+00
   3.0400000e-01   3.2894737e+00
   3.0500000e-01   3.2786885e+00
   3.0600000e-01   3.2679739e+00
   3.0700000e-01   3.2573290e+00
   3.0800000e-01   3.2467532e+00
   3.0900000e-01   3.2362460e+00
   3.1000000e-01   3.2258065e+00
   3.1100000e-01   3.2154341e+00
   3.1200000e-01   3.2051282e+00
   3.1300000e-01   3.1948882e+00
   3.1400000e-01   3.1847134e+00
   3.1500000e-01   3.1746032e+00
   3.1600000e-01   3.1645570e+00
   3.1700000e-01   3.1545741e+00
   3.1800000e-01   3.1446541e+00
   3.1900000e-01   3.1347962e+00
   3.2000000e-01   3.1250000e+00
   3.2100000e-01   3.1152648e+00
   3.2200000e-01   3.1055901e+00
   3.2300000e-01   3.0959752e+00
   3.2400000e-01   3.0864198e+00
   3.2500000e-01   3.0769231e+00
   3.2600000e-01   3.0674847e+00
   3.2700000e-01   3.0581040e+00
   3.2800000e-01   3.0487805e+00
   3.2900000e-01   3.0395137e+00
   3.3000000e-01   3.0303030e+00
   3.3100000e-01   3.0211480e+00
   3.3200000e-01   3.0120482e+00
   3.3300000e-01   3.0030030e+00
   3.3400000e-01   2.9940120e+00
   3.3500000e-01   2.9850746e+00
   3.3600000e-01   2.9761905e+00
   3.3700000e-01   2.9673591e+00
   3.3800000e-01   2.9585799e+00
   3.3900000e-01   2.9498525e+00
   3.4000000e-01   2.9411765e+00
   3.4100000e-01   2.9325513e+00
   3.4200000e-01   2.9239766e+00
   3.4300000e-01   2.9154519e+00
   3.4400000e-01   2.9069767e+00
   3.4500000e-01   2.8985507e+00
   3.4600000e-01   2.8901734e+00
   3.4700000e-01   2.8818444e+00
   3.4800000e-01   2.8735632e+00
   3.4900000e-01   2.8653295e+00
   3.5000000e-01   2.8571429e+00
   3.5100000e-01   2.8490028e+00
   3.5200000e-01   2.8409091e+00
   3.5300000e-01   2.8328612e+00
   3.5400000e-01   2.8248588e+00
   3.5500000e-01   2.8169014e+00
   3.5600000e-01   2.8089888e+00
   3.5700000e-01   2.8011204e+00
   3.5800000e-01   2.7932961e+00
   3.5900000e-01   2.7855153e+00
   3.6000000e-01   2.7777778e+00
   3.6100000e-01   2.7700831e+00
   3.6200000e-01   2.7624309e+00
   3.6300000e-01   2.7548209e+00
   3.6400000e-01   2.7472527e+00
   3.6500000e-01   2.7397260e+00
   3.6600000e-01   2.7322404e+00
   3.6700000e-01   2.7247956e+00
   3.6800000e-01   2.7173913e+00
   3.6900000e-01   2.7100271e+00
   3.7000000e-01   2.7027027e+00
   3.7100000e-01   2.6954178e+00
   3.7200000e-01   2.6881720e+00
   3.7300000e-01   2.6809651e+00
   3.7400000e-01   2.6737968e+00
   3.7500000e-01   2.6666667e+00
   3.7600000e-01   2.6595745e+00
   3.7700000e-01   2.6525199e+00
   3.7800000e-01   2.6455026e+00
   3.7900000e-01   2.6385224e+00
   3.8000000e-01   2.6315789e+00
   3.8100000e-01   2.6246719e+00
   3.8200000e-01   2.6178010e+00
   3.8300000e-01   2.6109661e+00
   3.8400000e-01   2.6041667e+00
   3.8500000e-01   2.5974026e+00
   3.8600000e-01   2.5906736e+00
   3.8700000e-01   2.5839793e+00
   3.8800000e-01   2.5773196e+00
   3.8900000e-01   2.5706941e+00
   3.9000000e-01   2.5641026e+00
   3.9100000e-01   2.5575448e+00
   3.9200000e-01   2.5510204e+00
   3.9300000e-01   2.5445293e+00
   3.9400000e-01   2.5380711e+00
   3.9500000e-01   2.5316456e+00
   3.9600000e-01   2.5252525e+00
   3.9700000e-01   2.5188917e+00
   3.9800000e-01   2.5125628e+00
   3.9900000e-01   2.5062657e+00
   4.0000000e-01   2.5000000e+00
   4.0100000e-01   2.4937656e+00
   4.0200000e-01   2.4875622e+00
   4.0300000e-01   2.4813896e+00
   4.0400000e-01   2.4752475e+00
   4.0500000e-01   2.4691358e+00
   4.0600000e-01   2.4630542e+00
   4.0700000e-01   2.4570025e+00
   4.0800000e-01   2.4509804e+00
   4.0900000e-01   2.4449878e+00
   4.1000000e-01   2.4390244e+00
   4.1100000e-01   2.4330900e+00
   4.1200000e-01   2.4271845e+00
   4.1300000e-01   2.4213075e+00
   4.1400000e-01   2.4154589e+00
   4.1500000e-01   2.4096386e+00
   4.1600000e-01   2.4038462e+00
   4.1700000e-01   2.3980815e+00
   4.1800000e-01   2.3923445e+00
   4.1900000e-01   2.3866348e+00
   4.2000000e-01   2.3809524e+00
   4.2100000e-01   2.3752969e+00
   4.2200000e-01   2.3696682e+00
   4.2300000e-01   2.3640662e+00
   4.2400000e-01   2.3584906e+00
   4.2500000e-01   2.3529412e+00
   4.2600000e-01   2.3474178e+00
   4.2700000e-01   2.3419204e+00
   4.2800000e-01   2.3364486e+00
   4.2900000e-01   2.3310023e+00
   4.3000000e-01   2.3255814e+00
   4.3100000e-01   2.3201856e+00
   4.3200000e-01   2.3148148e+00
   4.3300000e-01   2.3094688e+00
   4.3400000e-01   2.3041475e+00
   4.3500000e-01   2.2988506e+00
   4.3600000e-01   2.2935780e+00
   4.3700000e-01   2.2883295e+00
   4.3800000e-01   2.2831050e+00
   4.3900000e-01   2.2779043e+00
   4.4000000e-01   2.2727273e+00
   4.4100000e-01   2.2675737e+00
   4.4200000e-01   2.2624434e+00
   4.4300000e-01   2.2573363e+00
   4.4400000e-01   2.2522523e+00
   4.4500000e-01   2.2471910e+00
   4.4600000e-01   2.2421525e+00
   4.4700000e-01   2.2371365e+00
   4.4800000e-01   2.2321429e+00
   4.4900000e-01   2.2271715e+00
   4.5000000e-01   2.2222222e+00
   4.5100000e-01   2.2172949e+00
   4.5200000e-01   2.2123894e+00
   4.5300000e-01   2.2075055e+00
   4.5400000e-01   2.2026432e+00
   4.5500000e-01   2.1978022e+00
   4.5600000e-01   2.1929825e+00
   4.5700000e-01   2.1881838e+00
   4.5800000e-01   2.1834061e+00
   4.5900000e-01   2.1786492e+00
   4.6000000e-01   2.1739130e+00
   4.6100000e-01   2.1691974e+00
   4.6200000e-01   2.1645022e+00
   4.6300000e-01   2.1598272e+00
   4.6400000e-01   2.1551724e+00
   4.6500000e-01   2.1505376e+00
   4.6600000e-01   2.1459227e+00
   4.6700000e-01   2.1413276e+00
   4.6800000e-01   2.1367521e+00
   4.6900000e-01   2.1321962e+00
   4.7000000e-01   2.1276596e+00
   4.7100000e-01   2.1231423e+00
   4.7200000e-01   2.1186441e+00
   4.7300000e-01   2.1141649e+00
   4.7400000e-01   2.1097046e+00
   4.7500000e-01   2.1052632e+00
   4.7600000e-01   2.1008403e+00
   4.7700000e-01   2.0964361e+00
   4.7800000e-01   2.0920502e+00
   4.7900000e-01   2.0876827e+00
   4.8000000e-01   2.0833333e+00
   4.8100000e-01   2.0790021e+00
   4.8200000e-01   2.0746888e+00
   4.8300000e-01   2.0703934e+00
   4.8400000e-01   2.0661157e+00
   4.8500000e-01   2.0618557e+00
   4.8600000e-01   2.0576132e+00
   4.8700000e-01   2.0533881e+00
   4.8800000e-01   2.0491803e+00
   4.8900000e-01   2.0449898e+00
   4.9000000e-01   2.0408163e+00
   4.9100000e-01   2.0366599e+00
   4.9200000e-01   2.0325203e+00
   4.9300000e-01   2.0283976e+00
   4.9400000e-01   2.0242915e+00
   4.9500000e-01   2.0202020e+00
   4.9600000e-01   2.0161290e+00
   4.9700000e-01   2.0120724e+00
   4.9800000e-01   2.0080321e+00
   4.9900000e-01   2.0040080e+00
   5.0000000e-01   2.0000000e+00
   5.0100000e-01   1.9960080e+00
   5.0200000e-01   1.9920319e+00
   5.0300000e-01   1.9880716e+00
   5.0400000e-01   1.9841270e+00
   5.0500000e-01   1.9801980e+00
   5.0600000e-01   1.9762846e+00
   5.0700000e-01   1.9723866e+00
   5.0800000e-01   1.9685039e+00
   5.0900000e-01   1.9646365e+00
   5.1000000e-01   1.9607843e+00
   5.1100000e-01   1.9569472e+00
   5.1200000e-01   1.9531250e+00
   5.1300000e-01   1.9493177e+00
   5.1400000e-01   1.9455253e+00
   5.1500000e-01   1.9417476e+00
   5.1600000e-01   1.9379845e+00
   5.1700000e-01   1.9342360e+00
   5.1800000e-01   1.9305019e+00
   5.1900000e-01   1.9267823e+00
   5.2000000e-01   1.9230769e+00
   5.2100000e-01   1.9193858e+00
   5.2200000e-01   1.9157088e+00
   5.2300000e-01   1.9120459e+00
   5.2400000e-01   1.9083969e+00
   5.2500000e-01   1.9047619e+00
   5.2600000e-01   1.9011407e+00
   5.2700000e-01   1.8975332e+00
   5.2800000e-01   1.8939394e+00
   5.2900000e-01   1.8903592e+00
   5.3000000e-01   1.8867925e+00
   5.3100000e-01   1.8832392e+00
   5.3200000e-01   1.8796992e+00
   5.3300000e-01   1.8761726e+00
   5.3400000e-01   1.8726592e+00
   5.3500000e-01   1.8691589e+00
   5.3600000e-01   1.8656716e+00
   5.3700000e-01   1.8621974e+00
   5.3800000e-01   1.8587361e+00
   5.3900000e-01   1.8552876e+00
   5.4000000e-01   1.8518519e+00
   5.4100000e-01   1.8484288e+00
   5.4200000e-01   1.8450185e+00
   5.4300000e-01   1.8416206e+00
   5.4400000e-01   1.8382353e+00
   5.4500000e-01   1.8348624e+00
   5.4600000e-01   1.8315018e+00
   5.4700000e-01   1.8281536e+00
   5.4800000e-01   1.8248175e+00
   5.4900000e-01   1.8214936e+00
   5.5000000e-01   1.8181818e+00
   5.5100000e-01   1.8148820e+00
   5.5200000e-01   1.8115942e+00
   5.5300000e-01   1.8083183e+00
   5.5400000e-01   1.8050542e+00
   5.5500000e-01   1.8018018e+00
   5.5600000e-01   1.7985612e+00
   5.5700000e-01   1.7953321e+00
   5.5800000e-01   1.7921147e+00
   5.5900000e-01   1.7889088e+00
   5.6000000e-01   1.7857143e+00
   5.6100000e-01   1.7825312e+00
   5.6200000e-01   1.7793594e+00
   5.6300000e-01   1.7761989e+00
   5.6400000e-01   1.7730496e+00
   5.6500000e-01   1.7699115e+00
   5.6600000e-01   1.7667845e+00
   5.6700000e-01   1.7636684e+00
   5.6800000e-01   1.7605634e+00
   5.6900000e-01   1.7574692e+00
   5.7000000e-01   1.7543860e+00
   5.7100000e-01   1.7513135e+00
   5.7200000e-01   1.7482517e+00
   5.7300000e-01   1.7452007e+00
   5.7400000e-01   1.7421603e+00
   5.7500000e-01   1.7391304e+00
   5.7600000e-01   1.7361111e+00
   5.7700000e-01   1.7331023e+00
   5.7800000e-01   1.7301038e+00
   5.7900000e-01   1.7271157e+00
   5.8000000e-01   1.7241379e+00
   5.8100000e-01   1.7211704e+00
   5.8200000e-01   1.7182131e+00
   5.8300000e-01   1.7152659e+00
   5.8400000e-01   1.7123288e+00
   5.8500000e-01   1.7094017e+00
   5.8600000e-01   1.7064846e+00
   5.8700000e-01   1.7035775e+00
   5.8800000e-01   1.7006803e+00
   5.8900000e-01   1.6977929e+00
   5.9000000e-01   1.6949153e+00
   5.9100000e-01   1.6920474e+00
   5.9200000e-01   1.6891892e+00
   5.9300000e-01   1.6863406e+00
   5.9400000e-01   1.6835017e+00
   5.9500000e-01   1.6806723e+00
   5.9600000e-01   1.6778523e+00
   5.9700000e-01   1.6750419e+00
   5.9800000e-01   1.6722408e+00
   5.9900000e-01   1.6694491e+00
   6.0000000e-01   1.6666667e+00


==> data/PS_BS_comp_10.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   1.9809292e-01
   2.1000000e-01   8.6490872e+00
   2.2000000e-01   1.5458502e+01
   2.3000000e-01   1.5040420e+01
   2.4000000e-01   1.4414298e+01
   2.5000000e-01   1.3837726e+01
   2.6000000e-01   1.3305506e+01
   2.7000000e-01   1.2812710e+01
   2.8000000e-01   1.2355113e+01
   2.9000000e-01   1.1929075e+01
   3.0000000e-01   1.1531439e+01
   3.1000000e-01   1.1159457e+01
   3.2000000e-01   1.0810724e+01
   3.3000000e-01   1.0483126e+01
   3.4000000e-01   1.0174799e+01
   3.5000000e-01   9.8840903e+00
   3.6000000e-01   9.6095323e+00
   3.7000000e-01   9.3498152e+00
   3.8000000e-01   9.1037674e+00
   3.9000000e-01   8.8703375e+00
   4.0000000e-01   8.6485790e+00
   4.1000000e-01   8.4376381e+00
   4.2000000e-01   8.2367419e+00
   4.3000000e-01   8.0451898e+00
   4.4000000e-01   7.8623446e+00
   4.5000000e-01   7.6876258e+00
   4.6000000e-01   7.5205035e+00
   4.7000000e-01   7.3604928e+00
   4.8000000e-01   7.2071492e+00
   4.9000000e-01   7.0600645e+00
   5.0000000e-01   6.9188632e+00
   5.1000000e-01   6.7831993e+00
   5.2000000e-01   6.6527531e+00
   5.3000000e-01   6.5272295e+00
   5.4000000e-01   6.4063548e+00
   5.5000000e-01   6.2898757e+00
   5.6000000e-01   6.1775565e+00
   5.7000000e-01   6.0691783e+00
   5.8000000e-01   5.9645373e+00
   5.9000000e-01   5.8634434e+00
   6.0000000e-01   5.7657194e+00


==> data/PS_BS_comp_10_Rayleigh.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00


==> data/PS_BS_comp_1_Rayleigh.dat <==
   0.0000000e+00             NaN
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   9.3296052e-16
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   9.1753969e-16
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   8.9534115e-16
   1.2500000e-01   8.8817842e-16
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   8.7419136e-16
   1.2800000e-01   8.6736174e-16
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   8.4107805e-16
   1.3300000e-01   8.3475415e-16
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   8.2238743e-16
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   7.8184720e-16
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   7.7098821e-16
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   7.6042673e-16
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   7.3040988e-16
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   7.0267280e-16
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   6.9388939e-16
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   6.6880905e-16
   1.6700000e-01   6.6480421e-16
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   6.5693670e-16
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   6.4174741e-16
   1.7400000e-01   6.3805921e-16
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   6.2023633e-16
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   6.0667925e-16
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   5.7824116e-16
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   5.3376107e-16
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   5.2123147e-16
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   5.1162351e-16
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   5.0695115e-16
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   5.0010046e-16
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   4.8693992e-16
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   4.8270566e-16
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   4.7649057e-16
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   4.6648026e-16
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   4.6259293e-16
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   4.5876984e-16
   2.4300000e-01   4.5688190e-16
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   0.0000000e+00
   2.5200000e-01   0.0000000e+00
   2.5300000e-01   0.0000000e+00
   2.5400000e-01   0.0000000e+00
   2.5500000e-01   4.3538158e-16
   2.5600000e-01   0.0000000e+00
   2.5700000e-01   4.3199339e-16
   2.5800000e-01   0.0000000e+00
   2.5900000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.6100000e-01   4.2537281e-16
   2.6200000e-01   0.0000000e+00
   2.6300000e-01   0.0000000e+00
   2.6400000e-01   0.0000000e+00
   2.6500000e-01   0.0000000e+00
   2.6600000e-01   0.0000000e+00
   2.6700000e-01   0.0000000e+00
   2.6800000e-01   4.1426232e-16
   2.6900000e-01   4.1272231e-16
   2.7000000e-01   0.0000000e+00
   2.7100000e-01   4.0967639e-16
   2.7200000e-01   0.0000000e+00
   2.7300000e-01   0.0000000e+00
   2.7400000e-01   4.0519088e-16
   2.7500000e-01   0.0000000e+00
   2.7600000e-01   0.0000000e+00
   2.7700000e-01   0.0000000e+00
   2.7800000e-01   0.0000000e+00
   2.7900000e-01   3.9792940e-16
   2.8000000e-01   0.0000000e+00
   2.8100000e-01   0.0000000e+00
   2.8200000e-01   0.0000000e+00
   2.8300000e-01   3.9230496e-16
   2.8400000e-01   0.0000000e+00
   2.8500000e-01   0.0000000e+00
   2.8600000e-01   0.0000000e+00
   2.8700000e-01   3.8683729e-16
   2.8800000e-01   0.0000000e+00
   2.8900000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   2.9100000e-01   3.8151994e-16
   2.9200000e-01   0.0000000e+00
   2.9300000e-01   3.7891571e-16
   2.9400000e-01   3.7762688e-16
   2.9500000e-01   0.0000000e+00
   2.9600000e-01   0.0000000e+00
   2.9700000e-01   0.0000000e+00
   2.9800000e-01   3.7255806e-16
   2.9900000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.0100000e-01   0.0000000e+00
   3.0200000e-01   3.6762352e-16
   3.0300000e-01   0.0000000e+00
   3.0400000e-01   0.0000000e+00
   3.0500000e-01   0.0000000e+00
   3.0600000e-01   0.0000000e+00
   3.0700000e-01   3.6163616e-16
   3.0800000e-01   0.0000000e+00
   3.0900000e-01   3.5929548e-16
   3.1000000e-01   0.0000000e+00
   3.1100000e-01   3.5698490e-16
   3.1200000e-01   0.0000000e+00
   3.1300000e-01   0.0000000e+00
   3.1400000e-01   0.0000000e+00
   3.1500000e-01   0.0000000e+00
   3.1600000e-01   3.5133640e-16
   3.1700000e-01   0.0000000e+00
   3.1800000e-01   0.0000000e+00
   3.1900000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.2100000e-01   0.0000000e+00
   3.2200000e-01   0.0000000e+00
   3.2300000e-01   0.0000000e+00
   3.2400000e-01   0.0000000e+00
   3.2500000e-01   0.0000000e+00
   3.2600000e-01   3.4055921e-16
   3.2700000e-01   3.3951774e-16
   3.2800000e-01   0.0000000e+00
   3.2900000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.3100000e-01   0.0000000e+00
   3.3200000e-01   0.0000000e+00
   3.3300000e-01   0.0000000e+00
   3.3400000e-01   3.3240210e-16
   3.3500000e-01   0.0000000e+00
   3.3600000e-01   0.0000000e+00
   3.3700000e-01   0.0000000e+00
   3.3800000e-01   0.0000000e+00
   3.3900000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.4100000e-01   0.0000000e+00
   3.4200000e-01   0.0000000e+00
   3.4300000e-01   0.0000000e+00
   3.4400000e-01   0.0000000e+00
   3.4500000e-01   0.0000000e+00
   3.4600000e-01   0.0000000e+00
   3.4700000e-01   0.0000000e+00
   3.4800000e-01   0.0000000e+00
   3.4900000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.5100000e-01   0.0000000e+00
   3.5200000e-01   0.0000000e+00
   3.5300000e-01   0.0000000e+00
   3.5400000e-01   0.0000000e+00
   3.5500000e-01   0.0000000e+00
   3.5600000e-01   0.0000000e+00
   3.5700000e-01   0.0000000e+00
   3.5800000e-01   0.0000000e+00
   3.5900000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.6100000e-01   0.0000000e+00
   3.6200000e-01   0.0000000e+00
   3.6300000e-01   0.0000000e+00
   3.6400000e-01   0.0000000e+00
   3.6500000e-01   0.0000000e+00
   3.6600000e-01   0.0000000e+00
   3.6700000e-01   0.0000000e+00
   3.6800000e-01   0.0000000e+00
   3.6900000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.7100000e-01   0.0000000e+00
   3.7200000e-01   0.0000000e+00
   3.7300000e-01   0.0000000e+00
   3.7400000e-01   0.0000000e+00
   3.7500000e-01   0.0000000e+00
   3.7600000e-01   0.0000000e+00
   3.7700000e-01   0.0000000e+00
   3.7800000e-01   0.0000000e+00
   3.7900000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.8100000e-01   0.0000000e+00
   3.8200000e-01   0.0000000e+00
   3.8300000e-01   0.0000000e+00
   3.8400000e-01   0.0000000e+00
   3.8500000e-01   0.0000000e+00
   3.8600000e-01   0.0000000e+00
   3.8700000e-01   0.0000000e+00
   3.8800000e-01   0.0000000e+00
   3.8900000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   3.9100000e-01   0.0000000e+00
   3.9200000e-01   0.0000000e+00
   3.9300000e-01   0.0000000e+00
   3.9400000e-01   0.0000000e+00
   3.9500000e-01   0.0000000e+00
   3.9600000e-01   0.0000000e+00
   3.9700000e-01   0.0000000e+00
   3.9800000e-01   0.0000000e+00
   3.9900000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.0100000e-01   0.0000000e+00
   4.0200000e-01   0.0000000e+00
   4.0300000e-01   0.0000000e+00
   4.0400000e-01   0.0000000e+00
   4.0500000e-01   0.0000000e+00
   4.0600000e-01   0.0000000e+00
   4.0700000e-01   0.0000000e+00
   4.0800000e-01   0.0000000e+00
   4.0900000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.1100000e-01   0.0000000e+00
   4.1200000e-01   0.0000000e+00
   4.1300000e-01   0.0000000e+00
   4.1400000e-01   0.0000000e+00
   4.1500000e-01   0.0000000e+00
   4.1600000e-01   0.0000000e+00
   4.1700000e-01   0.0000000e+00
   4.1800000e-01   0.0000000e+00
   4.1900000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.2100000e-01   0.0000000e+00
   4.2200000e-01   0.0000000e+00
   4.2300000e-01   0.0000000e+00
   4.2400000e-01   0.0000000e+00
   4.2500000e-01   0.0000000e+00
   4.2600000e-01   0.0000000e+00
   4.2700000e-01   0.0000000e+00
   4.2800000e-01   0.0000000e+00
   4.2900000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.3100000e-01   0.0000000e+00
   4.3200000e-01   0.0000000e+00
   4.3300000e-01   0.0000000e+00
   4.3400000e-01   0.0000000e+00
   4.3500000e-01   0.0000000e+00
   4.3600000e-01   0.0000000e+00
   4.3700000e-01   0.0000000e+00
   4.3800000e-01   0.0000000e+00
   4.3900000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.4100000e-01   0.0000000e+00
   4.4200000e-01   0.0000000e+00
   4.4300000e-01   0.0000000e+00
   4.4400000e-01   0.0000000e+00
   4.4500000e-01   0.0000000e+00
   4.4600000e-01   0.0000000e+00
   4.4700000e-01   0.0000000e+00
   4.4800000e-01   0.0000000e+00
   4.4900000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.5100000e-01   0.0000000e+00
   4.5200000e-01   0.0000000e+00
   4.5300000e-01   0.0000000e+00
   4.5400000e-01   0.0000000e+00
   4.5500000e-01   0.0000000e+00
   4.5600000e-01   0.0000000e+00
   4.5700000e-01   0.0000000e+00
   4.5800000e-01   0.0000000e+00
   4.5900000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.6100000e-01   0.0000000e+00
   4.6200000e-01   0.0000000e+00
   4.6300000e-01   0.0000000e+00
   4.6400000e-01   0.0000000e+00
   4.6500000e-01   0.0000000e+00
   4.6600000e-01   0.0000000e+00
   4.6700000e-01   0.0000000e+00
   4.6800000e-01   0.0000000e+00
   4.6900000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.7100000e-01   0.0000000e+00
   4.7200000e-01   0.0000000e+00
   4.7300000e-01   0.0000000e+00
   4.7400000e-01   0.0000000e+00
   4.7500000e-01   0.0000000e+00
   4.7600000e-01   0.0000000e+00
   4.7700000e-01   0.0000000e+00
   4.7800000e-01   0.0000000e+00
   4.7900000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.8100000e-01   0.0000000e+00
   4.8200000e-01   0.0000000e+00
   4.8300000e-01   0.0000000e+00
   4.8400000e-01   0.0000000e+00
   4.8500000e-01   0.0000000e+00
   4.8600000e-01   0.0000000e+00
   4.8700000e-01   0.0000000e+00
   4.8800000e-01   0.0000000e+00
   4.8900000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   4.9100000e-01   0.0000000e+00
   4.9200000e-01   0.0000000e+00
   4.9300000e-01   0.0000000e+00
   4.9400000e-01   0.0000000e+00
   4.9500000e-01   0.0000000e+00
   4.9600000e-01   0.0000000e+00
   4.9700000e-01   0.0000000e+00
   4.9800000e-01   0.0000000e+00
   4.9900000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.0100000e-01   0.0000000e+00
   5.0200000e-01   0.0000000e+00
   5.0300000e-01   0.0000000e+00
   5.0400000e-01   0.0000000e+00
   5.0500000e-01   0.0000000e+00
   5.0600000e-01   0.0000000e+00
   5.0700000e-01   0.0000000e+00
   5.0800000e-01   0.0000000e+00
   5.0900000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.1100000e-01   0.0000000e+00
   5.1200000e-01   0.0000000e+00
   5.1300000e-01   0.0000000e+00
   5.1400000e-01   0.0000000e+00
   5.1500000e-01   0.0000000e+00
   5.1600000e-01   0.0000000e+00
   5.1700000e-01   0.0000000e+00
   5.1800000e-01   0.0000000e+00
   5.1900000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.2100000e-01   0.0000000e+00
   5.2200000e-01   0.0000000e+00
   5.2300000e-01   0.0000000e+00
   5.2400000e-01   0.0000000e+00
   5.2500000e-01   0.0000000e+00
   5.2600000e-01   0.0000000e+00
   5.2700000e-01   0.0000000e+00
   5.2800000e-01   0.0000000e+00
   5.2900000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.3100000e-01   0.0000000e+00
   5.3200000e-01   0.0000000e+00
   5.3300000e-01   0.0000000e+00
   5.3400000e-01   0.0000000e+00
   5.3500000e-01   0.0000000e+00
   5.3600000e-01   0.0000000e+00
   5.3700000e-01   0.0000000e+00
   5.3800000e-01   0.0000000e+00
   5.3900000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.4100000e-01   0.0000000e+00
   5.4200000e-01   0.0000000e+00
   5.4300000e-01   0.0000000e+00
   5.4400000e-01   0.0000000e+00
   5.4500000e-01   0.0000000e+00
   5.4600000e-01   0.0000000e+00
   5.4700000e-01   0.0000000e+00
   5.4800000e-01   0.0000000e+00
   5.4900000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.5100000e-01   0.0000000e+00
   5.5200000e-01   0.0000000e+00
   5.5300000e-01   0.0000000e+00
   5.5400000e-01   0.0000000e+00
   5.5500000e-01   0.0000000e+00
   5.5600000e-01   0.0000000e+00
   5.5700000e-01   0.0000000e+00
   5.5800000e-01   0.0000000e+00
   5.5900000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.6100000e-01   0.0000000e+00
   5.6200000e-01   0.0000000e+00
   5.6300000e-01   0.0000000e+00
   5.6400000e-01   0.0000000e+00
   5.6500000e-01   0.0000000e+00
   5.6600000e-01   0.0000000e+00
   5.6700000e-01   0.0000000e+00
   5.6800000e-01   0.0000000e+00
   5.6900000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.7100000e-01   0.0000000e+00
   5.7200000e-01   0.0000000e+00
   5.7300000e-01   0.0000000e+00
   5.7400000e-01   0.0000000e+00
   5.7500000e-01   0.0000000e+00
   5.7600000e-01   0.0000000e+00
   5.7700000e-01   0.0000000e+00
   5.7800000e-01   0.0000000e+00
   5.7900000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.8100000e-01   0.0000000e+00
   5.8200000e-01   0.0000000e+00
   5.8300000e-01   0.0000000e+00
   5.8400000e-01   0.0000000e+00
   5.8500000e-01   0.0000000e+00
   5.8600000e-01   0.0000000e+00
   5.8700000e-01   0.0000000e+00
   5.8800000e-01   0.0000000e+00
   5.8900000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   5.9100000e-01   0.0000000e+00
   5.9200000e-01   0.0000000e+00
   5.9300000e-01   0.0000000e+00
   5.9400000e-01   0.0000000e+00
   5.9500000e-01   0.0000000e+00
   5.9600000e-01   0.0000000e+00
   5.9700000e-01   0.0000000e+00
   5.9800000e-01   0.0000000e+00
   5.9900000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00


==> data/PS_US_1050.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   9.9999999e-01
   5.8600000e-01   9.9999999e-01
   5.8700000e-01   9.9999998e-01
   5.8800000e-01   9.9999997e-01
   5.8900000e-01   9.9999995e-01
   5.9000000e-01   9.9999993e-01
   5.9100000e-01   9.9999989e-01
   5.9200000e-01   9.9999984e-01
   5.9300000e-01   9.9999976e-01
   5.9400000e-01   9.9999965e-01
   5.9500000e-01   9.9999948e-01
   5.9600000e-01   9.9999923e-01
   5.9700000e-01   9.9999888e-01
   5.9800000e-01   9.9999837e-01
   5.9900000e-01   9.9999765e-01
   6.0000000e-01   9.9999664e-01
   6.0100000e-01   9.9999522e-01
   6.0200000e-01   9.9999323e-01
   6.0300000e-01   9.9999049e-01
   6.0400000e-01   9.9998671e-01
   6.0500000e-01   9.9998154e-01
   6.0600000e-01   9.9997451e-01
   6.0700000e-01   9.9996502e-01
   6.0800000e-01   9.9995227e-01
   6.0900000e-01   9.9993526e-01
   6.1000000e-01   9.9991269e-01
   6.1100000e-01   9.9988294e-01
   6.1200000e-01   9.9984396e-01
   6.1300000e-01   9.9979317e-01
   6.1400000e-01   9.9972740e-01
   6.1500000e-01   9.9964274e-01
   6.1600000e-01   9.9953439e-01
   6.1700000e-01   9.9939653e-01
   6.1800000e-01   9.9922216e-01
   6.1900000e-01   9.9900286e-01
   6.2000000e-01   9.9872865e-01
   6.2100000e-01   9.9838773e-01
   6.2200000e-01   9.9796628e-01
   6.2300000e-01   9.9744821e-01
   6.2400000e-01   9.9681497e-01
   6.2500000e-01   9.9604525e-01
   6.2600000e-01   9.9511484e-01
   6.2700000e-01   9.9399641e-01
   6.2800000e-01   9.9265935e-01
   6.2900000e-01   9.9106965e-01
   6.3000000e-01   9.8918985e-01
   6.3100000e-01   9.8697900e-01
   6.3200000e-01   9.8439280e-01
   6.3300000e-01   9.8138369e-01
   6.3400000e-01   9.7790113e-01
   6.3500000e-01   9.7389193e-01
   6.3600000e-01   9.6930074e-01
   6.3700000e-01   9.6407058e-01
   6.3800000e-01   9.5814353e-01
   6.3900000e-01   9.5146149e-01
   6.4000000e-01   9.4396706e-01
   6.4100000e-01   9.3560451e-01
   6.4200000e-01   9.2632081e-01
   6.4300000e-01   9.1606670e-01
   6.4400000e-01   9.0479780e-01
   6.4500000e-01   8.9247574e-01
   6.4600000e-01   8.7906927e-01
   6.4700000e-01   8.6455526e-01
   6.4800000e-01   8.4891972e-01
   6.4900000e-01   8.3215859e-01
   6.5000000e-01   8.1427852e-01
   6.5100000e-01   7.9529739e-01
   6.5200000e-01   7.7524466e-01
   6.5300000e-01   7.5416157e-01
   6.5400000e-01   7.3210104e-01
   6.5500000e-01   7.0912745e-01
   6.5600000e-01   6.8531605e-01
   6.5700000e-01   6.6075233e-01
   6.5800000e-01   6.3553101e-01
   6.5900000e-01   6.0975494e-01
   6.6000000e-01   5.8353382e-01
   6.6100000e-01   5.5698272e-01
   6.6200000e-01   5.3022059e-01
   6.6300000e-01   5.0336860e-01
   6.6400000e-01   4.7654852e-01
   6.6500000e-01   4.4988103e-01
   6.6600000e-01   4.2348412e-01
   6.6700000e-01   3.9747159e-01
   6.6800000e-01   3.7195155e-01
   6.6900000e-01   3.4702515e-01
   6.7000000e-01   3.2278547e-01
   6.7100000e-01   2.9931653e-01
   6.7200000e-01   2.7669253e-01
   6.7300000e-01   2.5497729e-01
   6.7400000e-01   2.3422393e-01
   6.7500000e-01   2.1447465e-01
   6.7600000e-01   1.9576083e-01
   6.7700000e-01   1.7810324e-01
   6.7800000e-01   1.6151239e-01
   6.7900000e-01   1.4598914e-01
   6.8000000e-01   1.3152531e-01
   6.8100000e-01   1.1810446e-01
   6.8200000e-01   1.0570273e-01
   6.8300000e-01   9.4289736e-02
   6.8400000e-01   8.3829526e-02
   6.8500000e-01   7.4281479e-02
   6.8600000e-01   6.5601252e-02
   6.8700000e-01   5.7741678e-02
   6.8800000e-01   5.0653619e-02
   6.8900000e-01   4.4286763e-02
   6.9000000e-01   3.8590354e-02
   6.9100000e-01   3.3513853e-02
   6.9200000e-01   2.9007515e-02
   6.9300000e-01   2.5022886e-02
   6.9400000e-01   2.1513223e-02
   6.9500000e-01   1.8433829e-02
   6.9600000e-01   1.5742321e-02
   6.9700000e-01   1.3398817e-02
   6.9800000e-01   1.1366069e-02
   6.9900000e-01   9.6095319e-03
   7.0000000e-01   8.0973773e-03
   7.0100000e-01   6.8004728e-03
   7.0200000e-01   5.6923159e-03
   7.0300000e-01   4.7489414e-03
   7.0400000e-01   3.9488034e-03
   7.0500000e-01   3.2726400e-03
   7.0600000e-01   2.7033249e-03
   7.0700000e-01   2.2257122e-03
   7.0800000e-01   1.8264766e-03
   7.0900000e-01   1.4939541e-03
   7.1000000e-01   1.2179860e-03
   7.1100000e-01   9.8976748e-04
   7.1200000e-01   8.0170390e-04
   7.1300000e-01   6.4727511e-04
   7.1400000e-01   5.2090939e-04
   7.1500000e-01   4.1786711e-04
   7.1600000e-01   3.3413453e-04
   7.1700000e-01   2.6632763e-04
   7.1800000e-01   2.1160570e-04
   7.1900000e-01   1.6759438e-04
   7.2000000e-01   1.3231747e-04
   7.2100000e-01   1.0413708e-04
   7.2200000e-01   8.1701279e-05
   7.2300000e-01   6.3898770e-05
   7.2400000e-01   4.9819715e-05
   7.2500000e-01   3.8722203e-05
   7.2600000e-01   3.0003641e-05
   7.2700000e-01   2.3176508e-05
   7.2800000e-01   1.7847905e-05
   7.2900000e-01   1.3702406e-05
   7.3000000e-01   1.0487740e-05
   7.3100000e-01   8.0029038e-06
   7.3200000e-01   6.0883430e-06
   7.3300000e-01   4.6178696e-06
   7.3400000e-01   3.4920501e-06
   7.3500000e-01   2.6328176e-06
   7.3600000e-01   1.9791003e-06
   7.3700000e-01   1.4832928e-06
   7.3800000e-01   1.1084171e-06
   7.3900000e-01   8.2585189e-07
   7.4000000e-01   6.1352034e-07
   7.4100000e-01   4.5445296e-07
   7.4200000e-01   3.3565055e-07
   7.4300000e-01   2.4718925e-07
   7.4400000e-01   1.8151848e-07
   7.4500000e-01   1.3291271e-07
   7.4600000e-01   9.7044711e-08
   7.4700000e-01   7.0654888e-08
   7.4800000e-01   5.1295922e-08
   7.4900000e-01   3.7136336e-08
   7.5000000e-01   2.6809958e-08
   7.5100000e-01   1.9300981e-08
   7.5200000e-01   1.3856517e-08
   7.5300000e-01   9.9203150e-09
   7.5400000e-01   7.0826997e-09
   7.5500000e-01   5.0428891e-09
   7.5600000e-01   3.5807374e-09
   7.5700000e-01   2.5356146e-09
   7.5800000e-01   1.7906757e-09
   7.5900000e-01   1.2611849e-09
   7.6000000e-01   8.8587803e-10
   7.6100000e-01   6.2059409e-10
   7.6200000e-01   4.3359577e-10
   7.6300000e-01   3.0214214e-10
   7.6400000e-01   2.0998660e-10
   7.6500000e-01   1.4555630e-10
   7.6600000e-01   1.0063168e-10
   7.6700000e-01   6.9391742e-11
   7.6800000e-01   4.7726032e-11
   7.6900000e-01   3.2740281e-11
   7.7000000e-01   2.2402376e-11
   7.7100000e-01   1.5289575e-11
   7.7200000e-01   1.0408578e-11
   7.7300000e-01   7.0678455e-12
   7.7400000e-01   4.7872640e-12
   7.7500000e-01   3.2344271e-12
   7.7600000e-01   2.1798266e-12
   7.7700000e-01   1.4654334e-12
   7.7800000e-01   9.8273111e-13
   7.7900000e-01   6.5740454e-13
   7.8000000e-01   4.3869730e-13
   7.8100000e-01   2.9203598e-13
   7.8200000e-01   1.9393302e-13
   7.8300000e-01   1.2847422e-13
   7.8400000e-01   8.4905116e-14
   7.8500000e-01   5.5977071e-14
   7.8600000e-01   3.6817111e-14
   7.8700000e-01   2.4157791e-14
   7.8800000e-01   1.5813844e-14
   7.8900000e-01   1.0327499e-14
   7.9000000e-01   6.7287592e-15
   7.9100000e-01   4.3738276e-15
   7.9200000e-01   2.8364807e-15
   7.9300000e-01   1.8352455e-15
   7.9400000e-01   1.1847024e-15
   7.9500000e-01   7.6300917e-16
   7.9600000e-01   4.9029812e-16
   7.9700000e-01   3.1434405e-16
   7.9800000e-01   2.0108023e-16
   7.9900000e-01   1.2833855e-16
   8.0000000e-01   8.1728403e-17
   8.0100000e-01   5.1930386e-17
   8.0200000e-01   3.2923591e-17
   8.0300000e-01   2.0827369e-17
   8.0400000e-01   1.3146424e-17
   8.0500000e-01   8.2800184e-18
   8.0600000e-01   5.2036704e-18
   8.0700000e-01   3.2632283e-18
   8.0800000e-01   2.0419669e-18
   8.0900000e-01   1.2750225e-18
   8.1000000e-01   7.9443654e-19
   8.1100000e-01   4.9394331e-19
   8.1200000e-01   3.0646142e-19
   8.1300000e-01   1.8974030e-19
   8.1400000e-01   1.1722836e-19
   8.1500000e-01   7.2276872e-20
   8.1600000e-01   4.4469655e-20
   8.1700000e-01   2.7304241e-20
   8.1800000e-01   1.6730256e-20
   8.1900000e-01   1.0230228e-20
   8.2000000e-01   6.2428437e-21
   8.2100000e-01   3.8018775e-21
   8.2200000e-01   2.3106618e-21
   8.2300000e-01   1.4015266e-21
   8.2400000e-01   8.4839293e-22
   8.2500000e-01   5.1253972e-22
   8.2600000e-01   3.0902728e-22
   8.2700000e-01   1.8595546e-22
   8.2800000e-01   1.1167805e-22
   8.2900000e-01   6.6938737e-23
   8.3000000e-01   4.0044410e-23
   8.3100000e-01   2.3909193e-23
   8.3200000e-01   1.4247889e-23
   8.3300000e-01   8.4742750e-24
   8.3400000e-01   5.0306595e-24
   8.3500000e-01   2.9807220e-24
   8.3600000e-01   1.7627717e-24
   8.3700000e-01   1.0405250e-24
   8.3800000e-01   6.1304818e-25
   8.3900000e-01   3.6051734e-25
   8.4000000e-01   2.1161718e-25
   8.4100000e-01   1.2398600e-25
   8.4200000e-01   7.2509533e-26
   8.4300000e-01   4.2327438e-26
   8.4400000e-01   2.4663629e-26
   8.4500000e-01   1.4345107e-26
   8.4600000e-01   8.3284868e-27
   8.4700000e-01   4.8266692e-27
   8.4800000e-01   2.7922335e-27
   8.4900000e-01   1.6124353e-27
   8.5000000e-01   9.2948602e-28
   8.5100000e-01   5.3485614e-28
   8.5200000e-01   3.0723327e-28
   8.5300000e-01   1.7617333e-28
   8.5400000e-01   1.0084545e-28
   8.5500000e-01   5.7626228e-29
   8.5600000e-01   3.2872695e-29
   8.5700000e-01   1.8719969e-29
   8.5800000e-01   1.0642242e-29
   8.5900000e-01   6.0398031e-30
   8.6000000e-01   3.4219802e-30
   8.6100000e-01   1.9355335e-30
   8.6200000e-01   1.0929387e-30
   8.6300000e-01   6.1612123e-31
   8.6400000e-01   3.4674899e-31
   8.6500000e-01   1.9482570e-31
   8.6600000e-01   1.0928553e-31
   8.6700000e-01   6.1202297e-32
   8.6800000e-01   3.4218801e-32
   8.6900000e-01   1.9101045e-32
   8.7000000e-01   1.0645058e-32
   8.7100000e-01   5.9229866e-33
   8.7200000e-01   3.2903231e-33
   8.7300000e-01   1.8249234e-33
   8.7400000e-01   1.0105604e-33
   8.7500000e-01   5.5872053e-34
   8.7600000e-01   3.0842168e-34
   8.7700000e-01   1.6998721e-34
   8.7800000e-01   9.3543120e-35
   8.7900000e-01   5.1396654e-35
   8.8000000e-01   2.8196056e-35
   8.8100000e-01   1.5444559e-35
   8.8200000e-01   8.4469398e-36
   8.8300000e-01   4.6127839e-36
   8.8400000e-01   2.5151837e-36
   8.8500000e-01   1.3693746e-36
   8.8600000e-01   7.4442989e-37
   8.8700000e-01   4.0408932e-37
   8.8800000e-01   2.1902111e-37
   8.8900000e-01   1.1853664e-37
   8.9000000e-01   6.4059020e-38
   8.9100000e-01   3.4567817e-38
   8.9200000e-01   1.8626471e-38
   8.9300000e-01   1.0022109e-38
   8.9400000e-01   5.3846870e-39
   8.9500000e-01   2.8889337e-39
   8.9600000e-01   1.5477234e-39
   8.9700000e-01   8.2800064e-40
   8.9800000e-01   4.4233613e-40
   8.9900000e-01   2.3597253e-40
   9.0000000e-01   1.2570734e-40
   9.0100000e-01   6.6873306e-41
   9.0200000e-01   3.5525546e-41
   9.0300000e-01   1.8846354e-41
   9.0400000e-01   9.9842477e-42
   9.0500000e-01   5.2821113e-42
   9.0600000e-01   2.7906587e-42
   9.0700000e-01   1.4723655e-42
   9.0800000e-01   7.7577725e-43
   9.0900000e-01   4.0820061e-43
   9.1000000e-01   2.1450045e-43
   9.1100000e-01   1.1256501e-43
   9.1200000e-01   5.8993202e-44
   9.1300000e-01   3.0876392e-44
   9.1400000e-01   1.6139120e-44
   9.1500000e-01   8.4248950e-45
   9.1600000e-01   4.3922107e-45
   9.1700000e-01   2.2868542e-45
   9.1800000e-01   1.1891402e-45
   9.1900000e-01   6.1754632e-46
   9.2000000e-01   3.2029525e-46
   9.2100000e-01   1.6591228e-46
   9.2200000e-01   8.5833376e-47
   9.2300000e-01   4.4349229e-47
   9.2400000e-01   2.2886044e-47
   9.2500000e-01   1.1795400e-47
   9.2600000e-01   6.0717581e-48
   9.2700000e-01   3.1216097e-48
   9.2800000e-01   1.6029043e-48
   9.2900000e-01   8.2206079e-49
   9.3000000e-01   4.2108533e-49
   9.3100000e-01   2.1543120e-49
   9.3200000e-01   1.1008340e-49
   9.3300000e-01   5.6183954e-50
   9.3400000e-01   2.8640620e-50
   9.3500000e-01   1.4582588e-50
   9.3600000e-01   7.4160271e-51
   9.3700000e-01   3.7669938e-51
   9.3800000e-01   1.9112073e-51
   9.3900000e-01   9.6852839e-52
   9.4000000e-01   4.9024252e-52
   9.4100000e-01   2.4785975e-52
   9.4200000e-01   1.2516987e-52
   9.4300000e-01   6.3138562e-53
   9.4400000e-01   3.1812149e-53
   9.4500000e-01   1.6010212e-53
   9.4600000e-01   8.0483940e-54
   9.4700000e-01   4.0413989e-54
   9.4800000e-01   2.0270612e-54
   9.4900000e-01   1.0155865e-54
   9.5000000e-01   5.0825795e-55
   9.5100000e-01   2.5408023e-55
   9.5200000e-01   1.2687594e-55
   9.5300000e-01   6.3286574e-56
   9.5400000e-01   3.1533346e-56
   9.5500000e-01   1.5694840e-56
   9.5600000e-01   7.8032285e-57
   9.5700000e-01   3.8754713e-57
   9.5800000e-01   1.9226918e-57
   9.5900000e-01   9.5286633e-58
   9.6000000e-01   4.7173009e-58
   9.6100000e-01   2.3329028e-58
   9.6200000e-01   1.1525063e-58
   9.6300000e-01   5.6876875e-59
   9.6400000e-01   2.8039872e-59
   9.6500000e-01   1.3809130e-59
   9.6600000e-01   6.7937365e-60
   9.6700000e-01   3.3389144e-60
   9.6800000e-01   1.6392990e-60
   9.6900000e-01   8.0402477e-61
   9.7000000e-01   3.9395003e-61
   9.7100000e-01   1.9283033e-61
   9.7200000e-01   9.4291842e-62
   9.7300000e-01   4.6061651e-62
   9.7400000e-01   2.2478820e-62
   9.7500000e-01   1.0959184e-62
   9.7600000e-01   5.3377174e-63
   9.7700000e-01   2.5972134e-63
   9.7800000e-01   1.2625145e-63
   9.7900000e-01   6.1311765e-64
   9.8000000e-01   2.9746229e-64
   9.8100000e-01   1.4417921e-64
   9.8200000e-01   6.9816483e-65
   9.8300000e-01   3.3775349e-65
   9.8400000e-01   1.6324137e-65
   9.8500000e-01   7.8822652e-66
   9.8600000e-01   3.8024562e-66
   9.8700000e-01   1.8326169e-66
   9.8800000e-01   8.8242004e-67
   9.8900000e-01   4.2449945e-67
   9.9000000e-01   2.0402289e-67
   9.9100000e-01   9.7967620e-68
   9.9200000e-01   4.6999147e-68
   9.9300000e-01   2.2526983e-68
   9.9400000e-01   1.0787569e-68
   9.9500000e-01   5.1612330e-69
   9.9600000e-01   4.0641680e-17
   9.9700000e-01   9.9999495e-01
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/PS_US_1075.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   9.9999999e-01
   5.6000000e-01   9.9999999e-01
   5.6100000e-01   9.9999998e-01
   5.6200000e-01   9.9999997e-01
   5.6300000e-01   9.9999996e-01
   5.6400000e-01   9.9999994e-01
   5.6500000e-01   9.9999990e-01
   5.6600000e-01   9.9999985e-01
   5.6700000e-01   9.9999976e-01
   5.6800000e-01   9.9999964e-01
   5.6900000e-01   9.9999946e-01
   5.7000000e-01   9.9999918e-01
   5.7100000e-01   9.9999878e-01
   5.7200000e-01   9.9999820e-01
   5.7300000e-01   9.9999735e-01
   5.7400000e-01   9.9999614e-01
   5.7500000e-01   9.9999441e-01
   5.7600000e-01   9.9999195e-01
   5.7700000e-01   9.9998850e-01
   5.7800000e-01   9.9998368e-01
   5.7900000e-01   9.9997698e-01
   5.8000000e-01   9.9996776e-01
   5.8100000e-01   9.9995515e-01
   5.8200000e-01   9.9993801e-01
   5.8300000e-01   9.9991487e-01
   5.8400000e-01   9.9988385e-01
   5.8500000e-01   9.9984255e-01
   5.8600000e-01   9.9978791e-01
   5.8700000e-01   9.9971613e-01
   5.8800000e-01   9.9962243e-01
   5.8900000e-01   9.9950093e-01
   5.9000000e-01   9.9934441e-01
   5.9100000e-01   9.9914407e-01
   5.9200000e-01   9.9888931e-01
   5.9300000e-01   9.9856742e-01
   5.9400000e-01   9.9816329e-01
   5.9500000e-01   9.9765914e-01
   5.9600000e-01   9.9703416e-01
   5.9700000e-01   9.9626426e-01
   5.9800000e-01   9.9532174e-01
   5.9900000e-01   9.9417502e-01
   6.0000000e-01   9.9278848e-01
   6.0100000e-01   9.9112219e-01
   6.0200000e-01   9.8913193e-01
   6.0300000e-01   9.8676909e-01
   6.0400000e-01   9.8398080e-01
   6.0500000e-01   9.8071014e-01
   6.0600000e-01   9.7689649e-01
   6.0700000e-01   9.7247603e-01
   6.0800000e-01   9.6738233e-01
   6.0900000e-01   9.6154721e-01
   6.1000000e-01   9.5490164e-01
   6.1100000e-01   9.4737682e-01
   6.1200000e-01   9.3890544e-01
   6.1300000e-01   9.2942298e-01
   6.1400000e-01   9.1886915e-01
   6.1500000e-01   9.0718932e-01
   6.1600000e-01   8.9433607e-01
   6.1700000e-01   8.8027063e-01
   6.1800000e-01   8.6496427e-01
   6.1900000e-01   8.4839965e-01
   6.2000000e-01   8.3057191e-01
   6.2100000e-01   8.1148969e-01
   6.2200000e-01   7.9117580e-01
   6.2300000e-01   7.6966772e-01
   6.2400000e-01   7.4701771e-01
   6.2500000e-01   7.2329274e-01
   6.2600000e-01   6.9857399e-01
   6.2700000e-01   6.7295605e-01
   6.2800000e-01   6.4654589e-01
   6.2900000e-01   6.1946145e-01
   6.3000000e-01   5.9183001e-01
   6.3100000e-01   5.6378638e-01
   6.3200000e-01   5.3547087e-01
   6.3300000e-01   5.0702713e-01
   6.3400000e-01   4.7859998e-01
   6.3500000e-01   4.5033321e-01
   6.3600000e-01   4.2236737e-01
   6.3700000e-01   3.9483777e-01
   6.3800000e-01   3.6787249e-01
   6.3900000e-01   3.4159074e-01
   6.4000000e-01   3.1610132e-01
   6.4100000e-01   2.9150140e-01
   6.4200000e-01   2.6787555e-01
   6.4300000e-01   2.4529512e-01
   6.4400000e-01   2.2381780e-01
   6.4500000e-01   2.0348757e-01
   6.4600000e-01   1.8433486e-01
   6.4700000e-01   1.6637698e-01
   6.4800000e-01   1.4961874e-01
   6.4900000e-01   1.3405331e-01
   6.5000000e-01   1.1966319e-01
   6.5100000e-01   1.0642133e-01
   6.5200000e-01   9.4292289e-02
   6.5300000e-01   8.3233511e-02
   6.5400000e-01   7.3196553e-02
   6.5500000e-01   6.4128333e-02
   6.5600000e-01   5.5972323e-02
   6.5700000e-01   4.8669686e-02
   6.5800000e-01   4.2160323e-02
   6.5900000e-01   3.6383824e-02
   6.6000000e-01   3.1280319e-02
   6.6100000e-01   2.6791204e-02
   6.6200000e-01   2.2859768e-02
   6.6300000e-01   1.9431693e-02
   6.6400000e-01   1.6455451e-02
   6.6500000e-01   1.3882596e-02
   6.6600000e-01   1.1667966e-02
   6.6700000e-01   9.7697919e-03
   6.6800000e-01   8.1497368e-03
   6.6900000e-01   6.7728689e-03
   6.7000000e-01   5.6075808e-03
   6.7100000e-01   4.6254651e-03
   6.7200000e-01   3.8011563e-03
   6.7300000e-01   3.1121474e-03
   6.7400000e-01   2.5385901e-03
   6.7500000e-01   2.0630847e-03
   6.7600000e-01   1.6704666e-03
   6.7700000e-01   1.3475945e-03
   6.7800000e-01   1.0831433e-03
   6.7900000e-01   8.6740618e-04
   6.8000000e-01   6.9210804e-04
   6.8100000e-01   5.5023095e-04
   6.8200000e-01   4.3585391e-04
   6.8300000e-01   3.4400668e-04
   6.8400000e-01   2.7053789e-04
   6.8500000e-01   2.1199712e-04
   6.8600000e-01   1.6553048e-04
   6.8700000e-01   1.2878867e-04
   6.8800000e-01   9.9846912e-05
   6.8900000e-01   7.7135555e-05
   6.9000000e-01   5.9380427e-05
   6.9100000e-01   4.5551909e-05
   6.9200000e-01   3.4821723e-05
   6.9300000e-01   2.6526520e-05
   6.9400000e-01   2.0137362e-05
   6.9500000e-01   1.5234323e-05
   6.9600000e-01   1.1485452e-05
   6.9700000e-01   8.6294557e-06
   6.9800000e-01   6.4615278e-06
   6.9900000e-01   4.8218051e-06
   7.0000000e-01   3.5860214e-06
   7.0100000e-01   2.6579759e-06
   7.0200000e-01   1.9634975e-06
   7.0300000e-01   1.4456295e-06
   7.0400000e-01   1.0608091e-06
   7.0500000e-01   7.7584907e-07
   7.0600000e-01   5.6556603e-07
   7.0700000e-01   4.1092416e-07
   7.0800000e-01   2.9759018e-07
   7.0900000e-01   2.1481288e-07
   7.1000000e-01   1.5455857e-07
   7.1100000e-01   1.1084681e-07
   7.1200000e-01   7.9242272e-08
   7.1300000e-01   5.6467748e-08
   7.1400000e-01   4.0110689e-08
   7.1500000e-01   2.8401555e-08
   7.1600000e-01   2.0047153e-08
   7.1700000e-01   1.4105813e-08
   7.1800000e-01   9.8942894e-09
   7.1900000e-01   6.9186022e-09
   7.2000000e-01   4.8228703e-09
   7.2100000e-01   3.3516023e-09
   7.2200000e-01   2.3220162e-09
   7.2300000e-01   1.6037993e-09
   7.2400000e-01   1.1043659e-09
   7.2500000e-01   7.5815903e-10
   7.2600000e-01   5.1891721e-10
   7.2700000e-01   3.5410528e-10
   7.2800000e-01   2.4091809e-10
   7.2900000e-01   1.6342374e-10
   7.3000000e-01   1.1052886e-10
   7.3100000e-01   7.4534457e-11
   7.3200000e-01   5.0114726e-11
   7.3300000e-01   3.3597466e-11
   7.3400000e-01   2.2458800e-11
   7.3500000e-01   1.4969642e-11
   7.3600000e-01   9.9491751e-12
   7.3700000e-01   6.5935521e-12
   7.3800000e-01   4.3572697e-12
   7.3900000e-01   2.8712959e-12
   7.4000000e-01   1.8867564e-12
   7.4100000e-01   1.2363287e-12
   7.4200000e-01   8.0786368e-13
   7.4300000e-01   5.2642205e-13
   7.4400000e-01   3.4208001e-13
   7.4500000e-01   2.2167907e-13
   7.4600000e-01   1.4326193e-13
   7.4700000e-01   9.2331895e-14
   7.4800000e-01   5.9346240e-14
   7.4900000e-01   3.8041782e-14
   7.5000000e-01   2.4319818e-14
   7.5100000e-01   1.5505909e-14
   7.5200000e-01   9.8600062e-15
   7.5300000e-01   6.2532496e-15
   7.5400000e-01   3.9553827e-15
   7.5500000e-01   2.4953470e-15
   7.5600000e-01   1.5701407e-15
   7.5700000e-01   9.8540984e-16
   7.5800000e-01   6.1683832e-16
   7.5900000e-01   3.8513001e-16
   7.6000000e-01   2.3984483e-16
   7.6100000e-01   1.4898609e-16
   7.6200000e-01   9.2312134e-17
   7.6300000e-01   5.7052533e-17
   7.6400000e-01   3.5172193e-17
   7.6500000e-01   2.1629059e-17
   7.6600000e-01   1.3267672e-17
   7.6700000e-01   8.1185042e-18
   7.6800000e-01   4.9554910e-18
   7.6900000e-01   3.0173936e-18
   7.7000000e-01   1.8328081e-18
   7.7100000e-01   1.1105725e-18
   7.7200000e-01   6.7131584e-19
   7.7300000e-01   4.0482003e-19
   7.7400000e-01   2.4353271e-19
   7.7500000e-01   1.4615641e-19
   7.7600000e-01   8.7508198e-20
   7.7700000e-01   5.2270289e-20
   7.7800000e-01   3.1148802e-20
   7.7900000e-01   1.8518808e-20
   7.8000000e-01   1.0984364e-20
   7.8100000e-01   6.5002771e-21
   7.8200000e-01   3.8378572e-21
   7.8300000e-01   2.2607399e-21
   7.8400000e-01   1.3286852e-21
   7.8500000e-01   7.7912669e-22
   7.8600000e-01   4.5584101e-22
   7.8700000e-01   2.6609872e-22
   7.8800000e-01   1.5498905e-22
   7.8900000e-01   9.0072627e-23
   7.9000000e-01   5.2230347e-23
   7.9100000e-01   3.0220103e-23
   7.9200000e-01   1.7446833e-23
   7.9300000e-01   1.0050543e-23
   7.9400000e-01   5.7772257e-24
   7.9500000e-01   3.3136803e-24
   7.9600000e-01   1.8965659e-24
   7.9700000e-01   1.0831681e-24
   7.9800000e-01   6.1730373e-25
   7.9900000e-01   3.5106019e-25
   8.0000000e-01   1.9922709e-25
   8.0100000e-01   1.1282459e-25
   8.0200000e-01   6.3760568e-26
   8.0300000e-01   3.5958207e-26
   8.0400000e-01   2.0236981e-26
   8.0500000e-01   1.1365790e-26
   8.0600000e-01   6.3703624e-27
   8.0700000e-01   3.5632274e-27
   8.0800000e-01   1.9890339e-27
   8.0900000e-01   1.1080627e-27
   8.1000000e-01   6.1604761e-28
   8.1100000e-01   3.4181905e-28
   8.1200000e-01   1.8928427e-28
   8.1300000e-01   1.0461002e-28
   8.1400000e-01   5.7700115e-29
   8.1500000e-01   3.1763543e-29
   8.1600000e-01   1.7451557e-29
   8.1700000e-01   9.5696610e-30
   8.1800000e-01   5.2374531e-30
   8.1900000e-01   2.8609420e-30
   8.2000000e-01   1.5597944e-30
   8.2100000e-01   8.4878769e-31
   8.2200000e-01   4.6100778e-31
   8.2300000e-01   2.4991879e-31
   8.2400000e-01   1.3523061e-31
   8.2500000e-01   7.3036603e-32
   8.2600000e-01   3.9373088e-32
   8.2700000e-01   2.1186329e-32
   8.2800000e-01   1.1379238e-32
   8.2900000e-01   6.1006447e-33
   8.3000000e-01   3.2647301e-33
   8.3100000e-01   1.7439406e-33
   8.3200000e-01   9.2989253e-34
   8.3300000e-01   4.9494203e-34
   8.3400000e-01   2.6296636e-34
   8.3500000e-01   1.3946786e-34
   8.3600000e-01   7.3838001e-35
   8.3700000e-01   3.9023057e-35
   8.3800000e-01   2.0587422e-35
   8.3900000e-01   1.0842405e-35
   8.4000000e-01   5.7002778e-36
   8.4100000e-01   2.9916913e-36
   8.4200000e-01   1.5674423e-36
   8.4300000e-01   8.1983035e-37
   8.4400000e-01   4.2807287e-37
   8.4500000e-01   2.2313942e-37
   8.4600000e-01   1.1611902e-37
   8.4700000e-01   6.0325707e-38
   8.4800000e-01   3.1287947e-38
   8.4900000e-01   1.6200589e-38
   8.5000000e-01   8.3746598e-39
   8.5100000e-01   4.3220486e-39
   8.5200000e-01   2.2269050e-39
   8.5300000e-01   1.1455309e-39
   8.5400000e-01   5.8831295e-40
   8.5500000e-01   3.0165459e-40
   8.5600000e-01   1.5442400e-40
   8.5700000e-01   7.8927145e-41
   8.5800000e-01   4.0276164e-41
   8.5900000e-01   2.0520279e-41
   8.6000000e-01   1.0438432e-41
   8.6100000e-01   5.3016054e-42
   8.6200000e-01   2.6884564e-42
   8.6300000e-01   1.3612107e-42
   8.6400000e-01   6.8814150e-43
   8.6500000e-01   3.4734692e-43
   8.6600000e-01   1.7505951e-43
   8.6700000e-01   8.8094288e-44
   8.6800000e-01   4.4264219e-44
   8.6900000e-01   2.2207725e-44
   8.7000000e-01   1.1125121e-44
   8.7100000e-01   5.5649077e-45
   8.7200000e-01   2.7795016e-45
   8.7300000e-01   1.3862283e-45
   8.7400000e-01   6.9034245e-46
   8.7500000e-01   3.4328870e-46
   8.7600000e-01   1.7046006e-46
   8.7700000e-01   8.4519528e-47
   8.7800000e-01   4.1847145e-47
   8.7900000e-01   2.0689596e-47
   8.8000000e-01   1.0214536e-47
   8.8100000e-01   5.0358027e-48
   8.8200000e-01   2.4791640e-48
   8.8300000e-01   1.2187967e-48
   8.8400000e-01   5.9834233e-49
   8.8500000e-01   2.9333481e-49
   8.8600000e-01   1.4360707e-49
   8.8700000e-01   7.0208446e-50
   8.8800000e-01   3.4277339e-50
   8.8900000e-01   1.6712137e-50
   8.9000000e-01   8.1370481e-51
   8.9100000e-01   3.9565321e-51
   8.9200000e-01   1.9212252e-51
   8.9300000e-01   9.3166649e-52
   8.9400000e-01   4.5119486e-52
   8.9500000e-01   2.1821877e-52
   8.9600000e-01   1.0540159e-52
   8.9700000e-01   5.0843114e-53
   8.9800000e-01   2.4493441e-53
   8.9900000e-01   1.1784277e-53
   9.0000000e-01   5.6623184e-54
   9.0100000e-01   2.7172313e-54
   9.0200000e-01   1.3022748e-54
   9.0300000e-01   6.2334012e-55
   9.0400000e-01   2.9798655e-55
   9.0500000e-01   1.4227221e-55
   9.0600000e-01   6.7841898e-56
   9.0700000e-01   3.2309712e-56
   9.0800000e-01   1.5368378e-56
   9.0900000e-01   7.3010519e-57
   9.1000000e-01   3.4642399e-57
   9.1100000e-01   1.6417167e-57
   9.1200000e-01   7.7706763e-58
   9.1300000e-01   3.6736041e-58
   9.1400000e-01   1.7346082e-58
   9.1500000e-01   8.1806634e-59
   9.1600000e-01   3.8535083e-59
   9.1700000e-01   1.8130395e-59
   9.1800000e-01   8.5200855e-60
   9.1900000e-01   3.9991610e-60
   9.2000000e-01   1.8749279e-60
   9.2100000e-01   8.7799800e-61
   9.2200000e-01   4.1067495e-61
   9.2300000e-01   1.9186737e-61
   9.2400000e-01   8.9537449e-62
   9.2500000e-01   4.1736059e-62
   9.2600000e-01   1.9432279e-62
   9.2700000e-01   9.0374110e-63
   9.2800000e-01   4.1983124e-63
   9.2900000e-01   1.9481317e-63
   9.3000000e-01   9.0297780e-64
   9.3100000e-01   4.1807428e-64
   9.3200000e-01   1.9335251e-64
   9.3300000e-01   8.9324071e-65
   9.3400000e-01   4.1220371e-65
   9.3500000e-01   1.9001257e-65
   9.3600000e-01   8.7494773e-66
   9.3700000e-01   4.0245152e-66
   9.3800000e-01   1.8491793e-66
   9.3900000e-01   8.4875192e-67
   9.4000000e-01   3.8915362e-67
   9.4100000e-01   1.7823879e-67
   9.4200000e-01   8.1550475e-68
   9.4300000e-01   3.7273152e-68
   9.4400000e-01   1.7018190e-68
   9.4500000e-01   7.7621217e-69
   9.4600000e-01   3.5367112e-69
   9.4700000e-01   1.6098041e-69
   9.4800000e-01   7.3198627e-70
   9.4900000e-01   3.3249990e-70
   9.5000000e-01   1.5088323e-70
   9.5100000e-01   6.8399579e-71
   9.5200000e-01   3.0976411e-71
   9.5300000e-01   1.4014451e-71
   9.5400000e-01   6.3341829e-72
   9.5500000e-01   2.8600703e-72
   9.5600000e-01   1.2901392e-72
   9.5700000e-01   5.8139633e-73
   9.5800000e-01   2.6174956e-73
   9.5900000e-01   1.1772798e-73
   9.6000000e-01   5.2899985e-74
   9.6100000e-01   2.3747376e-74
   9.6200000e-01   1.0650303e-74
   9.6300000e-01   4.7719586e-75
   9.6400000e-01   2.1361007e-75
   9.6500000e-01   9.5529876e-76
   9.6600000e-01   4.2682627e-76
   9.6700000e-01   1.9052832e-76
   9.6800000e-01   8.4970151e-77
   9.6900000e-01   3.7859399e-77
   9.7000000e-01   1.6853244e-77
   9.7100000e-01   7.4954507e-78
   9.7200000e-01   3.3305688e-78
   9.7300000e-01   1.4785889e-78
   9.7400000e-01   6.5582327e-79
   9.7500000e-01   2.9062869e-79
   9.7600000e-01   1.2867802e-79
   9.7700000e-01   5.6922816e-80
   9.7800000e-01   2.5158600e-80
   9.7900000e-01   1.1109808e-80
   9.8000000e-01   4.9017198e-81
   9.8100000e-01   2.1607982e-81
   9.8200000e-01   9.5171210e-82
   9.8300000e-01   4.1881720e-82
   9.8400000e-01   1.8415047e-82
   9.8500000e-01   8.0900726e-83
   9.8600000e-01   3.5511182e-83
   9.8700000e-01   1.5574452e-83
   9.8800000e-01   6.8249149e-84
   9.8900000e-01   2.9882733e-84
   9.9000000e-01   1.3073258e-84
   9.9100000e-01   5.7146493e-85
   9.9200000e-01   2.4959702e-85
   9.9300000e-01   1.0892687e-85
   9.9400000e-01   4.7498328e-86
   9.9500000e-01   2.0695266e-86
   9.9600000e-01   5.3469776e-26
   9.9700000e-01   9.8970232e-01
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/PS_US_1100.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   9.9999999e-01
   5.3600000e-01   9.9999999e-01
   5.3700000e-01   9.9999998e-01
   5.3800000e-01   9.9999997e-01
   5.3900000e-01   9.9999996e-01
   5.4000000e-01   9.9999993e-01
   5.4100000e-01   9.9999989e-01
   5.4200000e-01   9.9999983e-01
   5.4300000e-01   9.9999973e-01
   5.4400000e-01   9.9999958e-01
   5.4500000e-01   9.9999936e-01
   5.4600000e-01   9.9999901e-01
   5.4700000e-01   9.9999850e-01
   5.4800000e-01   9.9999774e-01
   5.4900000e-01   9.9999663e-01
   5.5000000e-01   9.9999500e-01
   5.5100000e-01   9.9999264e-01
   5.5200000e-01   9.9998925e-01
   5.5300000e-01   9.9998442e-01
   5.5400000e-01   9.9997758e-01
   5.5500000e-01   9.9996798e-01
   5.5600000e-01   9.9995460e-01
   5.5700000e-01   9.9993611e-01
   5.5800000e-01   9.9991075e-01
   5.5900000e-01   9.9987620e-01
   5.6000000e-01   9.9982951e-01
   5.6100000e-01   9.9976688e-01
   5.6200000e-01   9.9968348e-01
   5.6300000e-01   9.9957325e-01
   5.6400000e-01   9.9942860e-01
   5.6500000e-01   9.9924019e-01
   5.6600000e-01   9.9899652e-01
   5.6700000e-01   9.9868367e-01
   5.6800000e-01   9.9828484e-01
   5.6900000e-01   9.9778001e-01
   5.7000000e-01   9.9714551e-01
   5.7100000e-01   9.9635363e-01
   5.7200000e-01   9.9537218e-01
   5.7300000e-01   9.9416421e-01
   5.7400000e-01   9.9268766e-01
   5.7500000e-01   9.9089515e-01
   5.7600000e-01   9.8873386e-01
   5.7700000e-01   9.8614551e-01
   5.7800000e-01   9.8306654e-01
   5.7900000e-01   9.7942839e-01
   5.8000000e-01   9.7515805e-01
   5.8100000e-01   9.7017871e-01
   5.8200000e-01   9.6441074e-01
   5.8300000e-01   9.5777278e-01
   5.8400000e-01   9.5018314e-01
   5.8500000e-01   9.4156128e-01
   5.8600000e-01   9.3182953e-01
   5.8700000e-01   9.2091498e-01
   5.8800000e-01   9.0875134e-01
   5.8900000e-01   8.9528099e-01
   5.9000000e-01   8.8045686e-01
   5.9100000e-01   8.6424439e-01
   5.9200000e-01   8.4662318e-01
   5.9300000e-01   8.2758856e-01
   5.9400000e-01   8.0715285e-01
   5.9500000e-01   7.8534622e-01
   5.9600000e-01   7.6221727e-01
   5.9700000e-01   7.3783316e-01
   5.9800000e-01   7.1227929e-01
   5.9900000e-01   6.8565851e-01
   6.0000000e-01   6.5808997e-01
   6.0100000e-01   6.2970747e-01
   6.0200000e-01   6.0065744e-01
   6.0300000e-01   5.7109668e-01
   6.0400000e-01   5.4118967e-01
   6.0500000e-01   5.1110587e-01
   6.0600000e-01   4.8101675e-01
   6.0700000e-01   4.5109289e-01
   6.0800000e-01   4.2150110e-01
   6.0900000e-01   3.9240169e-01
   6.1000000e-01   3.6394587e-01
   6.1100000e-01   3.3627356e-01
   6.1200000e-01   3.0951139e-01
   6.1300000e-01   2.8377118e-01
   6.1400000e-01   2.5914870e-01
   6.1500000e-01   2.3572293e-01
   6.1600000e-01   2.1355568e-01
   6.1700000e-01   1.9269162e-01
   6.1800000e-01   1.7315863e-01
   6.1900000e-01   1.5496858e-01
   6.2000000e-01   1.3811825e-01
   6.2100000e-01   1.2259065e-01
   6.2200000e-01   1.0835637e-01
   6.2300000e-01   9.5375192e-02
   6.2400000e-01   8.3597686e-02
   6.2500000e-01   7.2966890e-02
   6.2600000e-01   6.3419955e-02
   6.2700000e-01   5.4889729e-02
   6.2800000e-01   4.7306261e-02
   6.2900000e-01   4.0598179e-02
   6.3000000e-01   3.4693934e-02
   6.3100000e-01   2.9522894e-02
   6.3200000e-01   2.5016269e-02
   6.3300000e-01   2.1107891e-02
   6.3400000e-01   1.7734818e-02
   6.3500000e-01   1.4837804e-02
   6.3600000e-01   1.2361620e-02
   6.3700000e-01   1.0255251e-02
   6.3800000e-01   8.4719811e-03
   6.3900000e-01   6.9693850e-03
   6.4000000e-01   5.7092372e-03
   6.4100000e-01   4.6573572e-03
   6.4200000e-01   3.7834047e-03
   6.4300000e-01   3.0606388e-03
   6.4400000e-01   2.4656526e-03
   6.4500000e-01   1.9780941e-03
   6.4600000e-01   1.5803825e-03
   6.4700000e-01   1.2574272e-03
   6.4800000e-01   9.9635531e-04
   6.4900000e-01   7.8625220e-04
   6.5000000e-01   6.1791888e-04
   6.5100000e-01   4.8364740e-04
   6.5200000e-01   3.7701623e-04
   6.5300000e-01   2.9270569e-04
   6.5400000e-01   2.2633330e-04
   6.5500000e-01   1.7430839e-04
   6.5600000e-01   1.3370483e-04
   6.5700000e-01   1.0215073e-04
   6.5800000e-01   7.7733473e-05
   6.5900000e-01   5.8918759e-05
   6.6000000e-01   4.4482057e-05
   6.6100000e-01   3.3450972e-05
   6.6200000e-01   2.5057179e-05
   6.6300000e-01   1.8696580e-05
   6.6400000e-01   1.3896510e-05
   6.6500000e-01   1.0288925e-05
   6.6600000e-01   7.5886070e-06
   6.6700000e-01   5.5755680e-06
   6.6800000e-01   4.0809226e-06
   6.6900000e-01   2.9756169e-06
   6.7000000e-01   2.1614856e-06
   6.7100000e-01   1.5641977e-06
   6.7200000e-01   1.1277224e-06
   6.7300000e-01   8.1001181e-07
   6.7400000e-01   5.7965074e-07
   6.7500000e-01   4.1327078e-07
   6.7600000e-01   2.9356454e-07
   6.7700000e-01   2.0776886e-07
   6.7800000e-01   1.4651180e-07
   6.7900000e-01   1.0294078e-07
   6.8000000e-01   7.2066318e-08
   6.8100000e-01   5.0270661e-08
   6.8200000e-01   3.4941505e-08
   6.8300000e-01   2.4200297e-08
   6.8400000e-01   1.6701644e-08
   6.8500000e-01   1.1485887e-08
   6.8600000e-01   7.8712535e-09
   6.8700000e-01   5.3753243e-09
   6.8800000e-01   3.6580878e-09
   6.8900000e-01   2.4808445e-09
   6.9000000e-01   1.6766724e-09
   6.9100000e-01   1.1292949e-09
   6.9200000e-01   7.5802623e-10
   6.9300000e-01   5.0709117e-10
   6.9400000e-01   3.3808041e-10
   6.9500000e-01   2.2464320e-10
   6.9600000e-01   1.4876919e-10
   6.9700000e-01   9.8194319e-11
   6.9800000e-01   6.4598203e-11
   6.9900000e-01   4.2356721e-11
   7.0000000e-01   2.7682105e-11
   7.0100000e-01   1.8032579e-11
   7.0200000e-01   1.1708614e-11
   7.0300000e-01   7.5779047e-12
   7.0400000e-01   4.8887260e-12
   7.0500000e-01   3.1437799e-12
   7.0600000e-01   2.0152335e-12
   7.0700000e-01   1.2877225e-12
   7.0800000e-01   8.2025672e-13
   7.0900000e-01   5.2085244e-13
   7.1000000e-01   3.2970371e-13
   7.1100000e-01   2.0805779e-13
   7.1200000e-01   1.3088863e-13
   7.1300000e-01   8.2088886e-14
   7.1400000e-01   5.1326071e-14
   7.1500000e-01   3.1994076e-14
   7.1600000e-01   1.9883173e-14
   7.1700000e-01   1.2319497e-14
   7.1800000e-01   7.6102338e-15
   7.1900000e-01   4.6871340e-15
   7.2000000e-01   2.8782439e-15
   7.2100000e-01   1.7622406e-15
   7.2200000e-01   1.0757879e-15
   7.2300000e-01   6.5481467e-16
   7.2400000e-01   3.9741739e-16
   7.2500000e-01   2.4050186e-16
   7.2600000e-01   1.4512409e-16
   7.2700000e-01   8.7320527e-17
   7.2800000e-01   5.2390834e-17
   7.2900000e-01   3.1344594e-17
   7.3000000e-01   1.8700130e-17
   7.3100000e-01   1.1125190e-17
   7.3200000e-01   6.6002025e-18
   7.3300000e-01   3.9048134e-18
   7.3400000e-01   2.3037886e-18
   7.3500000e-01   1.3554714e-18
   7.3600000e-01   7.9533407e-19
   7.3700000e-01   4.6539995e-19
   7.3800000e-01   2.7159802e-19
   7.3900000e-01   1.5807252e-19
   7.4000000e-01   9.1753289e-20
   7.4100000e-01   5.3116357e-20
   7.4200000e-01   3.0667771e-20
   7.4300000e-01   1.7659943e-20
   7.4400000e-01   1.0142741e-20
   7.4500000e-01   5.8101349e-21
   7.4600000e-01   3.3196145e-21
   7.4700000e-01   1.8917573e-21
   7.4800000e-01   1.0752891e-21
   7.4900000e-01   6.0963907e-22
   7.5000000e-01   3.4475753e-22
   7.5100000e-01   1.9447052e-22
   7.5200000e-01   1.0942044e-22
   7.5300000e-01   6.1412021e-23
   7.5400000e-01   3.4381443e-23
   7.5500000e-01   1.9200659e-23
   7.5600000e-01   1.0696335e-23
   7.5700000e-01   5.9441006e-24
   7.5800000e-01   3.2951488e-24
   7.5900000e-01   1.8222462e-24
   7.6000000e-01   1.0052814e-24
   7.6100000e-01   5.5325086e-25
   7.6200000e-01   3.0374966e-25
   7.6300000e-01   1.6636962e-25
   7.6400000e-01   9.0907998e-26
   7.6500000e-01   4.9557025e-26
   7.6600000e-01   2.6951855e-26
   7.6700000e-01   1.4623711e-26
   7.6800000e-01   7.9162080e-27
   7.6900000e-01   4.2753594e-27
   7.7000000e-01   2.3037163e-27
   7.7100000e-01   1.2384869e-27
   7.7200000e-01   6.6430102e-28
   7.7300000e-01   3.5551227e-28
   7.7400000e-01   1.8983025e-28
   7.7500000e-01   1.0113522e-28
   7.7600000e-01   5.3761397e-29
   7.7700000e-01   2.8515089e-29
   7.7800000e-01   1.5091066e-29
   7.7900000e-01   7.9691310e-30
   7.8000000e-01   4.1990666e-30
   7.8100000e-01   2.2077512e-30
   7.8200000e-01   1.1582649e-30
   7.8300000e-01   6.0636046e-31
   7.8400000e-01   3.1675523e-31
   7.8500000e-01   1.6511686e-31
   7.8600000e-01   8.5889181e-32
   7.8700000e-01   4.4583034e-32
   7.8800000e-01   2.3093489e-32
   7.8900000e-01   1.1937212e-32
   7.9000000e-01   6.1576407e-33
   7.9100000e-01   3.1697749e-33
   7.9200000e-01   1.6283574e-33
   7.9300000e-01   8.3480069e-34
   7.9400000e-01   4.2710257e-34
   7.9500000e-01   2.1807325e-34
   7.9600000e-01   1.1112145e-34
   7.9700000e-01   5.6509719e-35
   7.9800000e-01   2.8680228e-35
   7.9900000e-01   1.4527158e-35
   8.0000000e-01   7.3438146e-36
   8.0100000e-01   3.7051870e-36
   8.0200000e-01   1.8657363e-36
   8.0300000e-01   9.3766227e-37
   8.0400000e-01   4.7033030e-37
   8.0500000e-01   2.3546378e-37
   8.0600000e-01   1.1765601e-37
   8.0700000e-01   5.8678266e-38
   8.0800000e-01   2.9209071e-38
   8.0900000e-01   1.4512417e-38
   8.1000000e-01   7.1969329e-39
   8.1100000e-01   3.5624191e-39
   8.1200000e-01   1.7600968e-39
   8.1300000e-01   8.6801290e-40
   8.1400000e-01   4.2728533e-40
   8.1500000e-01   2.0995008e-40
   8.1600000e-01   1.0297324e-40
   8.1700000e-01   5.0413523e-41
   8.1800000e-01   2.4637012e-41
   8.1900000e-01   1.2018530e-41
   8.2000000e-01   5.8524931e-42
   8.2100000e-01   2.8448587e-42
   8.2200000e-01   1.3804308e-42
   8.2300000e-01   6.6866197e-43
   8.2400000e-01   3.2332594e-43
   8.2500000e-01   1.5607030e-43
   8.2600000e-01   7.5205504e-44
   8.2700000e-01   3.6176993e-44
   8.2800000e-01   1.7372910e-44
   8.2900000e-01   8.3286336e-45
   8.3000000e-01   3.9860227e-45
   8.3100000e-01   1.9044710e-45
   8.3200000e-01   9.0840869e-46
   8.3300000e-01   4.3257779e-46
   8.3400000e-01   2.0564913e-46
   8.3500000e-01   9.7605193e-47
   8.3600000e-01   4.6249391e-47
   8.3700000e-01   2.1879118e-47
   8.3800000e-01   1.0333511e-47
   8.3900000e-01   4.8726352e-48
   8.4000000e-01   2.2939364e-48
   8.4100000e-01   1.0782114e-48
   8.4200000e-01   5.0598199e-49
   8.4300000e-01   2.3707094e-49
   8.4400000e-01   1.1090145e-49
   8.4500000e-01   5.1798272e-50
   8.4600000e-01   2.4155494e-50
   8.4700000e-01   1.1247154e-50
   8.4800000e-01   5.2287620e-51
   8.4900000e-01   2.4271021e-51
   8.5000000e-01   1.1248990e-51
   8.5100000e-01   5.2056957e-52
   8.5200000e-01   2.4053989e-52
   8.5300000e-01   1.1097928e-52
   8.5400000e-01   5.1126552e-53
   8.5500000e-01   2.3518208e-53
   8.5600000e-01   1.0802353e-53
   8.5700000e-01   4.9544132e-54
   8.5800000e-01   2.2689717e-54
   8.5900000e-01   1.0376053e-54
   8.6000000e-01   4.7381058e-55
   8.6100000e-01   2.1604790e-55
   8.6200000e-01   9.8371948e-56
   8.6300000e-01   4.4727189e-56
   8.6400000e-01   2.0307395e-56
   8.6500000e-01   9.2070880e-57
   8.6600000e-01   4.1684919e-57
   8.6700000e-01   1.8846355e-57
   8.6800000e-01   8.5088447e-58
   8.6900000e-01   3.8362930e-58
   8.7000000e-01   1.7272451e-58
   8.7100000e-01   7.7660514e-59
   8.7200000e-01   3.4870140e-59
   8.7300000e-01   1.5635699e-59
   8.7400000e-01   7.0015490e-60
   8.7500000e-01   3.1310296e-60
   8.7600000e-01   1.3982970e-60
   8.7700000e-01   6.2363983e-61
   8.7800000e-01   2.7777517e-61
   8.7900000e-01   1.2356091e-61
   8.8000000e-01   5.4890831e-62
   8.8100000e-01   2.4353000e-62
   8.8200000e-01   1.0790511e-62
   8.8300000e-01   4.7749769e-63
   8.8400000e-01   2.1102950e-63
   8.8500000e-01   9.3145221e-64
   8.8600000e-01   4.1060697e-64
   8.8700000e-01   1.8077703e-64
   8.8800000e-01   7.9490306e-65
   8.8900000e-01   3.4909361e-65
   8.9000000e-01   1.5311905e-65
   8.9100000e-01   6.7077821e-66
   8.9200000e-01   2.9349034e-66
   8.9300000e-01   1.2825567e-66
   8.9400000e-01   5.5979627e-67
   8.9500000e-01   2.4403762e-67
   8.9600000e-01   1.0625752e-67
   8.9700000e-01   4.6210568e-68
   8.9800000e-01   2.0072637e-68
   8.9900000e-01   8.7086675e-69
   9.0000000e-01   3.7738601e-69
   9.0100000e-01   1.6334631e-69
   9.0200000e-01   7.0619552e-70
   9.0300000e-01   3.0495468e-70
   9.0400000e-01   1.3153550e-70
   9.0500000e-01   5.6669653e-71
   9.0600000e-01   2.4387127e-71
   9.0700000e-01   1.0482764e-71
   9.0800000e-01   4.5008924e-72
   9.0900000e-01   1.9303303e-72
   9.1000000e-01   8.2694636e-73
   9.1100000e-01   3.5386557e-73
   9.1200000e-01   1.5125754e-73
   9.1300000e-01   6.4582670e-74
   9.1400000e-01   2.7544678e-74
   9.1500000e-01   1.1735042e-74
   9.1600000e-01   4.9941231e-75
   9.1700000e-01   2.1230684e-75
   9.1800000e-01   9.0157382e-76
   9.1900000e-01   3.8244906e-76
   9.2000000e-01   1.6206279e-76
   9.2100000e-01   6.8601381e-77
   9.2200000e-01   2.9008455e-77
   9.2300000e-01   1.2253522e-77
   9.2400000e-01   5.1706394e-78
   9.2500000e-01   2.1796004e-78
   9.2600000e-01   9.1782772e-79
   9.2700000e-01   3.8609971e-79
   9.2800000e-01   1.6225351e-79
   9.2900000e-01   6.8115725e-80
   9.3000000e-01   2.8566801e-80
   9.3100000e-01   1.1968482e-80
   9.3200000e-01   5.0093580e-81
   9.3300000e-01   2.0945602e-81
   9.3400000e-01   8.7493076e-82
   9.3500000e-01   3.6511260e-82
   9.3600000e-01   1.5221397e-82
   9.3700000e-01   6.3395575e-83
   9.3800000e-01   2.6378031e-83
   9.3900000e-01   1.0964959e-83
   9.4000000e-01   4.5536014e-84
   9.4100000e-01   1.8892463e-84
   9.4200000e-01   7.8308684e-85
   9.4300000e-01   3.2428075e-85
   9.4400000e-01   1.3416045e-85
   9.4500000e-01   5.5452614e-86
   9.4600000e-01   2.2898968e-86
   9.4700000e-01   9.4473121e-87
   9.4800000e-01   3.8940472e-87
   9.4900000e-01   1.6036030e-87
   9.5000000e-01   6.5977716e-88
   9.5100000e-01   2.7120930e-88
   9.5200000e-01   1.1138349e-88
   9.5300000e-01   4.5703357e-89
   9.5400000e-01   1.8736499e-89
   9.5500000e-01   7.6743905e-90
   9.5600000e-01   3.1406281e-90
   9.5700000e-01   1.2841279e-90
   9.5800000e-01   5.2459154e-91
   9.5900000e-01   2.1412012e-91
   9.6000000e-01   8.7321037e-92
   9.6100000e-01   3.5580126e-92
   9.6200000e-01   1.4485225e-92
   9.6300000e-01   5.8921552e-93
   9.6400000e-01   2.3947281e-93
   9.6500000e-01   9.7246346e-94
   9.6600000e-01   3.9457302e-94
   9.6700000e-01   1.5996332e-94
   9.6800000e-01   6.4796913e-95
   9.6900000e-01   2.6225936e-95
   9.7000000e-01   1.0606018e-95
   9.7100000e-01   4.2856858e-96
   9.7200000e-01   1.7303612e-96
   9.7300000e-01   6.9807737e-97
   9.7400000e-01   2.8139902e-97
   9.7500000e-01   1.1334326e-97
   9.7600000e-01   4.5616797e-98
   9.7700000e-01   1.8344744e-98
   9.7800000e-01   7.3715391e-99
   9.7900000e-01   2.9598258e-99
   9.8000000e-01   1.1875104e-99
   9.8100000e-01  4.7607326e-100
   9.8200000e-01  1.9071158e-100
   9.8300000e-01  7.6339451e-101
   9.8400000e-01  3.0534548e-101
   9.8500000e-01  1.2204113e-101
   9.8600000e-01  4.8741064e-102
   9.8700000e-01  1.9451790e-102
   9.8800000e-01  7.7571415e-103
   9.8900000e-01  3.0911719e-103
   9.9000000e-01  1.2309082e-103
   9.9100000e-01  4.8979113e-104
   9.9200000e-01  1.9475144e-104
   9.9300000e-01  7.7381416e-105
   9.9400000e-01  3.0724200e-105
   9.9500000e-01  1.2190292e-105
   9.9600000e-01   8.8925578e-37
   9.9700000e-01   5.9160871e-01
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/PS_US_Nmin.dat <==
   1.0000000e+01   1.1930000e+03
   1.1000000e+01   1.1643333e+03
   1.2000000e+01   1.1350000e+03
   1.3000000e+01   1.1058000e+03
   1.4000000e+01   1.0766000e+03
   1.5000000e+01   1.0478000e+03
   1.6000000e+01   1.0192000e+03
   1.7000000e+01   9.9080000e+02
   1.8000000e+01   9.6280000e+02
   1.9000000e+01   9.3480000e+02
   2.0000000e+01   9.0700000e+02
   2.1000000e+01   8.7920000e+02
   2.2000000e+01   8.5180000e+02
   2.3000000e+01   8.2440000e+02
   2.4000000e+01   7.9700000e+02
   2.5000000e+01   7.7000000e+02


==> data/PS_US_comp_1.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   2.9369669e-12
   2.7000000e-01   2.0440668e-07
   2.8000000e-01   5.2565809e-04
   2.9000000e-01   7.8326186e-02
   3.0000000e-01   1.0938365e+00
   3.1000000e-01   2.7529936e+00
   3.2000000e-01   3.1051666e+00
   3.3000000e-01   3.0301459e+00
   3.4000000e-01   2.9411762e+00
   3.5000000e-01   2.8571429e+00
   3.6000000e-01   2.7777778e+00
   3.7000000e-01   2.7027027e+00
   3.8000000e-01   2.6315789e+00
   3.9000000e-01   2.5641026e+00
   4.0000000e-01   2.5000000e+00
   4.1000000e-01   2.4390244e+00
   4.2000000e-01   2.3809524e+00
   4.3000000e-01   2.3255814e+00
   4.4000000e-01   2.2727273e+00
   4.5000000e-01   2.2222222e+00
   4.6000000e-01   2.1739130e+00
   4.7000000e-01   2.1276596e+00
   4.8000000e-01   2.0833333e+00
   4.9000000e-01   2.0408163e+00
   5.0000000e-01   2.0000000e+00
   5.1000000e-01   1.9607843e+00
   5.2000000e-01   1.9230769e+00
   5.3000000e-01   1.8867925e+00
   5.4000000e-01   1.8518519e+00
   5.5000000e-01   1.8181818e+00
   5.6000000e-01   1.7857143e+00
   5.7000000e-01   1.7543860e+00
   5.8000000e-01   1.7241379e+00
   5.9000000e-01   1.6949153e+00
   6.0000000e-01   1.6666667e+00


==> data/PS_US_comp_10.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   2.5732962e-12
   2.7000000e-01   2.4936643e-07
   2.8000000e-01   8.7254587e-04
   2.9000000e-01   1.7215892e-01
   3.0000000e-01   3.0533412e+00
   3.1000000e-01   9.0109219e+00
   3.2000000e-01   1.0697989e+01
   3.3000000e-01   1.0482000e+01
   3.4000000e-01   1.0174797e+01
   3.5000000e-01   9.8840903e+00
   3.6000000e-01   9.6095323e+00
   3.7000000e-01   9.3498152e+00
   3.8000000e-01   9.1037674e+00
   3.9000000e-01   8.8703375e+00
   4.0000000e-01   8.6485790e+00
   4.1000000e-01   8.4376381e+00
   4.2000000e-01   8.2367419e+00
   4.3000000e-01   8.0451898e+00
   4.4000000e-01   7.8623446e+00
   4.5000000e-01   7.6876258e+00
   4.6000000e-01   7.5205035e+00
   4.7000000e-01   7.3604928e+00
   4.8000000e-01   7.2071492e+00
   4.9000000e-01   7.0600645e+00
   5.0000000e-01   6.9188632e+00
   5.1000000e-01   6.7831993e+00
   5.2000000e-01   6.6527531e+00
   5.3000000e-01   6.5272295e+00
   5.4000000e-01   6.4063548e+00
   5.5000000e-01   6.2898757e+00
   5.6000000e-01   6.1775565e+00
   5.7000000e-01   6.0691783e+00
   5.8000000e-01   5.9645373e+00
   5.9000000e-01   5.8634434e+00
   6.0000000e-01   5.7657194e+00


==> data/TS_BS_225.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   3.1500168e-08
   4.8800000e-01   8.5782872e-08
   4.8900000e-01   2.2735535e-07
   4.9000000e-01   5.8620047e-07
   4.9100000e-01   1.4697482e-06
   4.9200000e-01   3.5819139e-06
   4.9300000e-01   8.4817058e-06
   4.9400000e-01   1.9506027e-05
   4.9500000e-01   4.3550745e-05
   4.9600000e-01   9.4360426e-05
   4.9700000e-01   1.9832692e-04
   4.9800000e-01   4.0420868e-04
   4.9900000e-01   7.9855064e-04
   5.0000000e-01   1.5286935e-03
   5.0100000e-01   2.8347660e-03
   5.0200000e-01   5.0905201e-03
   5.0300000e-01   8.8499101e-03
   5.0400000e-01   1.4891842e-02
   5.0500000e-01   2.4250079e-02
   5.0600000e-01   3.8210374e-02
   5.0700000e-01   5.8254869e-02
   5.0800000e-01   8.5937571e-02
   5.0900000e-01   1.2268633e-01
   5.1000000e-01   1.6954614e-01
   5.1100000e-01   2.2690230e-01
   5.1200000e-01   2.9424242e-01
   5.1300000e-01   3.7002498e-01
   5.1400000e-01   4.5171110e-01
   5.1500000e-01   5.3598388e-01
   5.1600000e-01   6.1913293e-01
   5.1700000e-01   6.9753422e-01
   5.1800000e-01   7.6812444e-01
   5.1900000e-01   8.2876658e-01
   5.2000000e-01   8.7843272e-01
   5.2100000e-01   9.1718021e-01
   5.2200000e-01   9.4595145e-01
   5.2300000e-01   9.6626726e-01
   5.2400000e-01   9.7989712e-01
   5.2500000e-01   9.8857766e-01
   5.2600000e-01   9.9382099e-01
   5.2700000e-01   9.9682205e-01
   5.2800000e-01   9.9844813e-01
   5.2900000e-01   9.9928143e-01
   5.3000000e-01   9.9968492e-01
   5.3100000e-01   9.9986933e-01
   5.3200000e-01   9.9994881e-01
   5.3300000e-01   9.9998108e-01
   5.3400000e-01   9.9999341e-01
   5.3500000e-01   9.9999784e-01
   5.3600000e-01   9.9999934e-01
   5.3700000e-01   9.9999981e-01
   5.3800000e-01   9.9999995e-01
   5.3900000e-01   9.9999999e-01
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   1.0000000e+00
   5.8600000e-01   1.0000000e+00
   5.8700000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.8900000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9100000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9300000e-01   1.0000000e+00
   5.9400000e-01   1.0000000e+00
   5.9500000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   5.9700000e-01   1.0000000e+00
   5.9800000e-01   1.0000000e+00
   5.9900000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0100000e-01   1.0000000e+00
   6.0200000e-01   1.0000000e+00
   6.0300000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0500000e-01   1.0000000e+00
   6.0600000e-01   1.0000000e+00
   6.0700000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.0900000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1100000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1300000e-01   1.0000000e+00
   6.1400000e-01   1.0000000e+00
   6.1500000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.1700000e-01   1.0000000e+00
   6.1800000e-01   1.0000000e+00
   6.1900000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2100000e-01   1.0000000e+00
   6.2200000e-01   1.0000000e+00
   6.2300000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2500000e-01   1.0000000e+00
   6.2600000e-01   1.0000000e+00
   6.2700000e-01   1.0000000e+00
   6.2800000e-01   1.0000000e+00
   6.2900000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3100000e-01   1.0000000e+00
   6.3200000e-01   1.0000000e+00
   6.3300000e-01   1.0000000e+00
   6.3400000e-01   1.0000000e+00
   6.3500000e-01   1.0000000e+00
   6.3600000e-01   1.0000000e+00
   6.3700000e-01   1.0000000e+00
   6.3800000e-01   1.0000000e+00
   6.3900000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4100000e-01   1.0000000e+00
   6.4200000e-01   1.0000000e+00
   6.4300000e-01   1.0000000e+00
   6.4400000e-01   1.0000000e+00
   6.4500000e-01   1.0000000e+00
   6.4600000e-01   1.0000000e+00
   6.4700000e-01   1.0000000e+00
   6.4800000e-01   1.0000000e+00
   6.4900000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5100000e-01   1.0000000e+00
   6.5200000e-01   1.0000000e+00
   6.5300000e-01   1.0000000e+00
   6.5400000e-01   1.0000000e+00
   6.5500000e-01   1.0000000e+00
   6.5600000e-01   1.0000000e+00
   6.5700000e-01   1.0000000e+00
   6.5800000e-01   1.0000000e+00
   6.5900000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6100000e-01   1.0000000e+00
   6.6200000e-01   1.0000000e+00
   6.6300000e-01   1.0000000e+00
   6.6400000e-01   1.0000000e+00
   6.6500000e-01   1.0000000e+00
   6.6600000e-01   1.0000000e+00
   6.6700000e-01   1.0000000e+00
   6.6800000e-01   1.0000000e+00
   6.6900000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7100000e-01   1.0000000e+00
   6.7200000e-01   1.0000000e+00
   6.7300000e-01   1.0000000e+00
   6.7400000e-01   1.0000000e+00
   6.7500000e-01   1.0000000e+00
   6.7600000e-01   1.0000000e+00
   6.7700000e-01   1.0000000e+00
   6.7800000e-01   1.0000000e+00
   6.7900000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8100000e-01   1.0000000e+00
   6.8200000e-01   1.0000000e+00
   6.8300000e-01   1.0000000e+00
   6.8400000e-01   1.0000000e+00
   6.8500000e-01   1.0000000e+00
   6.8600000e-01   1.0000000e+00
   6.8700000e-01   1.0000000e+00
   6.8800000e-01   1.0000000e+00
   6.8900000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9100000e-01   1.0000000e+00
   6.9200000e-01   1.0000000e+00
   6.9300000e-01   1.0000000e+00
   6.9400000e-01   1.0000000e+00
   6.9500000e-01   1.0000000e+00
   6.9600000e-01   1.0000000e+00
   6.9700000e-01   1.0000000e+00
   6.9800000e-01   1.0000000e+00
   6.9900000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0100000e-01   1.0000000e+00
   7.0200000e-01   1.0000000e+00
   7.0300000e-01   1.0000000e+00
   7.0400000e-01   1.0000000e+00
   7.0500000e-01   1.0000000e+00
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/TS_BS_250.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01  6.2788117e-125
   3.9600000e-01  1.0964491e-123
   3.9700000e-01  1.9097407e-122
   3.9800000e-01  3.3173355e-121
   3.9900000e-01  5.7462808e-120
   4.0000000e-01  9.9247459e-119
   4.0100000e-01  1.7089877e-117
   4.0200000e-01  2.9335708e-116
   4.0300000e-01  5.0192942e-115
   4.0400000e-01  8.5590723e-114
   4.0500000e-01  1.4544454e-112
   4.0600000e-01  2.4626503e-111
   4.0700000e-01  4.1542223e-110
   4.0800000e-01  6.9807903e-109
   4.0900000e-01  1.1684030e-107
   4.1000000e-01  1.9475942e-106
   4.1100000e-01  3.2327011e-105
   4.1200000e-01  5.3424027e-104
   4.1300000e-01  8.7892827e-103
   4.1400000e-01  1.4393182e-101
   4.1500000e-01  2.3457766e-100
   4.1600000e-01   3.8043621e-99
   4.1700000e-01   6.1387558e-98
   4.1800000e-01   9.8541488e-97
   4.1900000e-01   1.5733815e-95
   4.2000000e-01   2.4983890e-94
   4.2100000e-01   3.9448546e-93
   4.2200000e-01   6.1926947e-92
   4.2300000e-01   9.6635741e-91
   4.2400000e-01   1.4987733e-89
   4.2500000e-01   2.3099559e-88
   4.2600000e-01   3.5372794e-87
   4.2700000e-01   5.3809654e-86
   4.2800000e-01   8.1302189e-85
   4.2900000e-01   1.2198891e-83
   4.3000000e-01   1.8173484e-82
   4.3100000e-01   2.6876838e-81
   4.3200000e-01   3.9451315e-80
   4.3300000e-01   5.7465611e-79
   4.3400000e-01   8.3049388e-78
   4.3500000e-01   1.1905949e-76
   4.3600000e-01   1.6928041e-75
   4.3700000e-01   2.3865975e-74
   4.3800000e-01   3.3357590e-73
   4.3900000e-01   4.6213090e-72
   4.4000000e-01   6.3445473e-71
   4.4100000e-01   8.6299948e-70
   4.4200000e-01   1.1627925e-68
   4.4300000e-01   1.5516068e-67
   4.4400000e-01   2.0499981e-66
   4.4500000e-01   2.6811461e-65
   4.4600000e-01   3.4704370e-64
   4.4700000e-01   4.4447188e-63
   4.4800000e-01   5.6311752e-62
   4.4900000e-01   7.0557784e-61
   4.5000000e-01   8.7413162e-60
   4.5100000e-01   1.0705030e-58
   4.5200000e-01   1.2955958e-57
   4.5300000e-01   1.5492140e-56
   4.5400000e-01   1.8297908e-55
   4.5500000e-01   2.1341534e-54
   4.5600000e-01   2.4573569e-53
   4.5700000e-01   2.7926183e-52
   4.5800000e-01   3.1313824e-51
   4.5900000e-01   3.4635408e-50
   4.6000000e-01   3.7778151e-49
   4.6100000e-01   4.0622982e-48
   4.6200000e-01   4.3051284e-47
   4.6300000e-01   4.4952520e-46
   4.6400000e-01   4.6232133e-45
   4.6500000e-01   4.6818979e-44
   4.6600000e-01   4.6671536e-43
   4.6700000e-01   4.5782153e-42
   4.6800000e-01   4.4178795e-41
   4.6900000e-01   4.1923966e-40
   4.7000000e-01   3.9110798e-39
   4.7100000e-01   3.5856630e-38
   4.7200000e-01   3.2294681e-37
   4.7300000e-01   2.8564664e-36
   4.7400000e-01   2.4803286e-35
   4.7500000e-01   2.1135582e-34
   4.7600000e-01   1.7667880e-33
   4.7700000e-01   1.4482973e-32
   4.7800000e-01   1.1637756e-31
   4.7900000e-01   9.1632934e-31
   4.8000000e-01   7.0669926e-30
   4.8100000e-01   5.3363652e-29
   4.8200000e-01   3.9437442e-28
   4.8300000e-01   2.8513193e-27
   4.8400000e-01   2.0159311e-26
   4.8500000e-01   1.3932024e-25
   4.8600000e-01   9.4075053e-25
   4.8700000e-01   6.2039263e-24
   4.8800000e-01   3.9939064e-23
   4.8900000e-01   2.5088369e-22
   4.9000000e-01   1.5370623e-21
   4.9100000e-01   9.1802229e-21
   4.9200000e-01   5.3426015e-20
   4.9300000e-01   3.0281836e-19
   4.9400000e-01   1.6708231e-18
   4.9500000e-01   8.9698147e-18
   4.9600000e-01   4.6829981e-17
   4.9700000e-01   2.3764666e-16
   4.9800000e-01   1.1716106e-15
   4.9900000e-01   5.6085713e-15
   5.0000000e-01   2.6056085e-14
   5.0100000e-01   1.1741446e-13
   5.0200000e-01   5.1292530e-13
   5.0300000e-01   2.1710437e-12
   5.0400000e-01   8.8986464e-12
   5.0500000e-01   3.5300158e-11
   5.0600000e-01   1.3545049e-10
   5.0700000e-01   5.0244357e-10
   5.0800000e-01   1.8007204e-09
   5.0900000e-01   6.2316814e-09
   5.1000000e-01   2.0811830e-08
   5.1100000e-01   6.7035738e-08
   5.1200000e-01   2.0813157e-07
   5.1300000e-01   6.2251406e-07
   5.1400000e-01   1.7926059e-06
   5.1500000e-01   4.9669646e-06
   5.1600000e-01   1.3234770e-05
   5.1700000e-01   3.3893215e-05
   5.1800000e-01   8.3375250e-05
   5.1900000e-01   1.9690337e-04
   5.2000000e-01   4.4620365e-04
   5.2100000e-01   9.6975222e-04
   5.2200000e-01   2.0203859e-03
   5.2300000e-01   4.0333900e-03
   5.2400000e-01   7.7127268e-03
   5.2500000e-01   1.4122636e-02
   5.2600000e-01   2.4756983e-02
   5.2700000e-01   4.1543432e-02
   5.2800000e-01   6.6731877e-02
   5.2900000e-01   1.0262710e-01
   5.3000000e-01   1.5116221e-01
   5.3100000e-01   2.1336973e-01
   5.3200000e-01   2.8887437e-01
   5.3300000e-01   3.7557387e-01
   5.3400000e-01   4.6966148e-01
   5.3500000e-01   5.6606078e-01
   5.3600000e-01   6.5921128e-01
   5.3700000e-01   7.4401260e-01
   5.3800000e-01   8.1666562e-01
   5.3900000e-01   8.7517928e-01
   5.4000000e-01   9.1943030e-01
   5.4100000e-01   9.5081752e-01
   5.4200000e-01   9.7167384e-01
   5.4300000e-01   9.8464144e-01
   5.4400000e-01   9.9217659e-01
   5.4500000e-01   9.9626351e-01
   5.4600000e-01   9.9832997e-01
   5.4700000e-01   9.9930277e-01
   5.4800000e-01   9.9972858e-01
   5.4900000e-01   9.9990166e-01
   5.5000000e-01   9.9996689e-01
   5.5100000e-01   9.9998966e-01
   5.5200000e-01   9.9999701e-01
   5.5300000e-01   9.9999920e-01
   5.5400000e-01   9.9999980e-01
   5.5500000e-01   9.9999996e-01
   5.5600000e-01   9.9999999e-01
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   1.0000000e+00
   5.8600000e-01   1.0000000e+00
   5.8700000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.8900000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9100000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9300000e-01   1.0000000e+00
   5.9400000e-01   1.0000000e+00
   5.9500000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   5.9700000e-01   1.0000000e+00
   5.9800000e-01   1.0000000e+00
   5.9900000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0100000e-01   1.0000000e+00
   6.0200000e-01   1.0000000e+00
   6.0300000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0500000e-01   1.0000000e+00
   6.0600000e-01   1.0000000e+00
   6.0700000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.0900000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1100000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1300000e-01   1.0000000e+00
   6.1400000e-01   1.0000000e+00
   6.1500000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.1700000e-01   1.0000000e+00
   6.1800000e-01   1.0000000e+00
   6.1900000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2100000e-01   1.0000000e+00
   6.2200000e-01   1.0000000e+00
   6.2300000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2500000e-01   1.0000000e+00
   6.2600000e-01   1.0000000e+00
   6.2700000e-01   1.0000000e+00
   6.2800000e-01   1.0000000e+00
   6.2900000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3100000e-01   1.0000000e+00
   6.3200000e-01   1.0000000e+00
   6.3300000e-01   1.0000000e+00
   6.3400000e-01   1.0000000e+00
   6.3500000e-01   1.0000000e+00
   6.3600000e-01   1.0000000e+00
   6.3700000e-01   1.0000000e+00
   6.3800000e-01   1.0000000e+00
   6.3900000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4100000e-01   1.0000000e+00
   6.4200000e-01   1.0000000e+00
   6.4300000e-01   1.0000000e+00
   6.4400000e-01   1.0000000e+00
   6.4500000e-01   1.0000000e+00
   6.4600000e-01   1.0000000e+00
   6.4700000e-01   1.0000000e+00
   6.4800000e-01   1.0000000e+00
   6.4900000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5100000e-01   1.0000000e+00
   6.5200000e-01   1.0000000e+00
   6.5300000e-01   1.0000000e+00
   6.5400000e-01   1.0000000e+00
   6.5500000e-01   1.0000000e+00
   6.5600000e-01   1.0000000e+00
   6.5700000e-01   1.0000000e+00
   6.5800000e-01   1.0000000e+00
   6.5900000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6100000e-01   1.0000000e+00
   6.6200000e-01   1.0000000e+00
   6.6300000e-01   1.0000000e+00
   6.6400000e-01   1.0000000e+00
   6.6500000e-01   1.0000000e+00
   6.6600000e-01   1.0000000e+00
   6.6700000e-01   1.0000000e+00
   6.6800000e-01   1.0000000e+00
   6.6900000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7100000e-01   1.0000000e+00
   6.7200000e-01   1.0000000e+00
   6.7300000e-01   1.0000000e+00
   6.7400000e-01   1.0000000e+00
   6.7500000e-01   1.0000000e+00
   6.7600000e-01   1.0000000e+00
   6.7700000e-01   1.0000000e+00
   6.7800000e-01   1.0000000e+00
   6.7900000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8100000e-01   1.0000000e+00
   6.8200000e-01   1.0000000e+00
   6.8300000e-01   1.0000000e+00
   6.8400000e-01   1.0000000e+00
   6.8500000e-01   1.0000000e+00
   6.8600000e-01   1.0000000e+00
   6.8700000e-01   1.0000000e+00
   6.8800000e-01   1.0000000e+00
   6.8900000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9100000e-01   1.0000000e+00
   6.9200000e-01   1.0000000e+00
   6.9300000e-01   1.0000000e+00
   6.9400000e-01   1.0000000e+00
   6.9500000e-01   1.0000000e+00
   6.9600000e-01   1.0000000e+00
   6.9700000e-01   1.0000000e+00
   6.9800000e-01   1.0000000e+00
   6.9900000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0100000e-01   1.0000000e+00
   7.0200000e-01   1.0000000e+00
   7.0300000e-01   1.0000000e+00
   7.0400000e-01   1.0000000e+00
   7.0500000e-01   1.0000000e+00
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/TS_BS_275.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01  1.8913359e-280
   3.2800000e-01  5.5418940e-279
   3.2900000e-01  1.6290531e-277
   3.3000000e-01  4.8038293e-276
   3.3100000e-01  1.4210283e-274
   3.3200000e-01  4.2166547e-273
   3.3300000e-01  1.2550775e-271
   3.3400000e-01  3.7471155e-270
   3.3500000e-01  1.1221067e-268
   3.3600000e-01  3.3702960e-267
   3.3700000e-01  1.0152775e-265
   3.3800000e-01  3.0673974e-264
   3.3900000e-01  9.2941431e-263
   3.4000000e-01  2.8241507e-261
   3.4100000e-01  8.6057844e-260
   3.4200000e-01  2.6296731e-258
   3.4300000e-01  8.0576067e-257
   3.4400000e-01  2.4756394e-255
   3.4500000e-01  7.6265728e-254
   3.4600000e-01  2.3556761e-252
   3.4700000e-01  7.2950613e-251
   3.4800000e-01  2.2649169e-249
   3.4900000e-01  7.0496578e-248
   3.5000000e-01  2.1996740e-246
   3.5100000e-01  6.8802615e-245
   3.5200000e-01  2.1571946e-243
   3.5300000e-01  6.7794205e-242
   3.5400000e-01  2.1354797e-240
   3.5500000e-01  6.7418384e-239
   3.5600000e-01  2.1331495e-237
   3.5700000e-01  6.7640063e-236
   3.5800000e-01  2.1493431e-234
   3.5900000e-01  6.8439286e-233
   3.6000000e-01  2.1836434e-231
   3.6100000e-01  6.9809193e-230
   3.6200000e-01  2.2360214e-228
   3.6300000e-01  7.1754493e-227
   3.6400000e-01  2.3067949e-225
   3.6500000e-01  7.4290306e-224
   3.6600000e-01  2.3965954e-222
   3.6700000e-01  7.7441256e-221
   3.6800000e-01  2.5063424e-219
   3.6900000e-01  8.1240688e-218
   3.7000000e-01  2.6372198e-216
   3.7100000e-01  8.5729938e-215
   3.7200000e-01  2.7906515e-213
   3.7300000e-01  9.0957517e-212
   3.7400000e-01  2.9682740e-210
   3.7500000e-01  9.6978129e-209
   3.7600000e-01  3.1719007e-207
   3.7700000e-01  1.0385140e-205
   3.7800000e-01  3.4034755e-204
   3.7900000e-01  1.1164016e-202
   3.8000000e-01  3.6650108e-201
   3.8100000e-01  1.2040820e-199
   3.8200000e-01  3.9585052e-198
   3.8300000e-01  1.3021728e-196
   3.8400000e-01  4.2858364e-195
   3.8500000e-01  1.4112334e-193
   3.8600000e-01  4.6486253e-192
   3.8700000e-01  1.5317161e-190
   3.8800000e-01  5.0480659e-189
   3.8900000e-01  1.6639074e-187
   3.9000000e-01  5.4847198e-186
   3.9100000e-01  1.8078569e-184
   3.9200000e-01  5.9582736e-183
   3.9300000e-01  1.9632948e-181
   3.9400000e-01  6.4672620e-180
   3.9500000e-01  2.1295401e-178
   3.9600000e-01  7.0087648e-177
   3.9700000e-01  2.3054018e-175
   3.9800000e-01  7.5780892e-174
   3.9900000e-01  2.4890782e-172
   4.0000000e-01  8.1684592e-171
   4.0100000e-01  2.6780634e-169
   4.0200000e-01  8.7707405e-168
   4.0300000e-01  2.8690701e-166
   4.0400000e-01  9.3732376e-165
   4.0500000e-01  3.0579820e-163
   4.0600000e-01  9.9616095e-162
   4.0700000e-01  3.2398514e-160
   4.0800000e-01  1.0518952e-158
   4.0900000e-01  3.4089586e-157
   4.1000000e-01  1.1026101e-155
   4.1100000e-01  3.5589472e-154
   4.1200000e-01  1.1462197e-152
   4.1300000e-01  3.6830488e-151
   4.1400000e-01  1.1805544e-149
   4.1500000e-01  3.7744024e-148
   4.1600000e-01  1.2034771e-146
   4.1700000e-01  3.8264646e-145
   4.1800000e-01  1.2130249e-143
   4.1900000e-01  3.8334937e-142
   4.2000000e-01  1.2075711e-140
   4.2100000e-01  3.7910754e-139
   4.2200000e-01  1.1859920e-137
   4.2300000e-01  3.6966431e-136
   4.2400000e-01  1.1478243e-134
   4.2500000e-01  3.5499326e-133
   4.2600000e-01  1.0933900e-131
   4.2700000e-01  3.3533035e-130
   4.2800000e-01  1.0238696e-128
   4.2900000e-01  3.1118637e-127
   4.3000000e-01  9.4130330e-126
   4.3100000e-01  2.8333448e-124
   4.3200000e-01  8.4850939e-123
   4.3300000e-01  2.5277058e-121
   4.3400000e-01  7.4891598e-120
   4.3500000e-01  2.2064755e-118
   4.3600000e-01  6.4631764e-117
   4.3700000e-01  1.8818886e-115
   4.3800000e-01  5.4457992e-114
   4.3900000e-01  1.5659090e-112
   4.4000000e-01  4.4732653e-111
   4.4100000e-01  1.2692600e-109
   4.4200000e-01  3.5764941e-108
   4.4300000e-01  1.0005922e-106
   4.4400000e-01  2.7788145e-105
   4.4500000e-01  7.6590269e-104
   4.4600000e-01  2.0946253e-102
   4.4700000e-01  5.6828131e-101
   4.4800000e-01   1.5291451e-99
   4.4900000e-01   4.0800422e-98
   4.5000000e-01   1.0792250e-96
   4.5100000e-01   2.8293697e-95
   4.5200000e-01   7.3501319e-94
   4.5300000e-01   1.8915764e-92
   4.5400000e-01   4.8213627e-91
   4.5500000e-01   1.2168159e-89
   4.5600000e-01   3.0400404e-88
   4.5700000e-01   7.5166017e-87
   4.5800000e-01   1.8388144e-85
   4.5900000e-01   4.4495181e-84
   4.6000000e-01   1.0647051e-82
   4.6100000e-01   2.5186484e-81
   4.6200000e-01   5.8885203e-80
   4.6300000e-01   1.3602593e-78
   4.6400000e-01   3.1037631e-77
   4.6500000e-01   6.9932487e-76
   4.6600000e-01   1.5554751e-74
   4.6700000e-01   3.4143552e-73
   4.6800000e-01   7.3940355e-72
   4.6900000e-01   1.5792283e-70
   4.7000000e-01   3.3255224e-69
   4.7100000e-01   6.9021612e-68
   4.7200000e-01   1.4114868e-66
   4.7300000e-01   2.8430786e-65
   4.7400000e-01   5.6386164e-64
   4.7500000e-01   1.1007195e-62
   4.7600000e-01   2.1142066e-61
   4.7700000e-01   3.9941871e-60
   4.7800000e-01   7.4192589e-59
   4.7900000e-01   1.3545093e-57
   4.8000000e-01   2.4295636e-56
   4.8100000e-01   4.2798837e-55
   4.8200000e-01   7.4015534e-54
   4.8300000e-01   1.2561106e-52
   4.8400000e-01   2.0910810e-51
   4.8500000e-01   3.4132867e-50
   4.8600000e-01   5.4607393e-49
   4.8700000e-01   8.5589725e-48
   4.8800000e-01   1.3136961e-46
   4.8900000e-01   1.9736933e-45
   4.9000000e-01   2.9012221e-44
   4.9100000e-01   4.1706202e-43
   4.9200000e-01   5.8605322e-42
   4.9300000e-01   8.0460954e-41
   4.9400000e-01   1.0787890e-39
   4.9500000e-01   1.4118187e-38
   4.9600000e-01   1.8025895e-37
   4.9700000e-01   2.2442482e-36
   4.9800000e-01   2.7231904e-35
   4.9900000e-01   3.2187810e-34
   5.0000000e-01   3.7040812e-33
   5.0100000e-01   4.1477320e-32
   5.0200000e-01   4.5169319e-31
   5.0300000e-01   4.7811967e-30
   5.0400000e-01   4.9163566e-29
   5.0500000e-01   4.9080982e-28
   5.0600000e-01   4.7543533e-27
   5.0700000e-01   4.4660032e-26
   5.0800000e-01   4.0656762e-25
   5.0900000e-01   3.5848023e-24
   5.1000000e-01   3.0594578e-23
   5.1100000e-01   2.5257733e-22
   5.1200000e-01   2.0157390e-21
   5.1300000e-01   1.5541009e-20
   5.1400000e-01   1.1567505e-19
   5.1500000e-01   8.3065705e-19
   5.1600000e-01   5.7507841e-18
   5.1700000e-01   3.8357721e-17
   5.1800000e-01   2.4631548e-16
   5.1900000e-01   1.5217111e-15
   5.2000000e-01   9.0377100e-15
   5.2100000e-01   5.1564420e-14
   5.2200000e-01   2.8241203e-13
   5.2300000e-01   1.4836427e-12
   5.2400000e-01   7.4706194e-12
   5.2500000e-01   3.6027115e-11
   5.2600000e-01   1.6626819e-10
   5.2700000e-01   7.3375999e-10
   5.2800000e-01   3.0939970e-09
   5.2900000e-01   1.2455488e-08
   5.3000000e-01   4.7833183e-08
   5.3100000e-01   1.7509663e-07
   5.3200000e-01   6.1046262e-07
   5.3300000e-01   2.0254791e-06
   5.3400000e-01   6.3906018e-06
   5.3500000e-01   1.9158612e-05
   5.3600000e-01   5.4533711e-05
   5.3700000e-01   1.4727378e-04
   5.3800000e-01   3.7708529e-04
   5.3900000e-01   9.1478703e-04
   5.4000000e-01   2.1013710e-03
   5.4100000e-01   4.5682964e-03
   5.4200000e-01   9.3946385e-03
   5.4300000e-01   1.8269867e-02
   5.4400000e-01   3.3592226e-02
   5.4500000e-01   5.8396820e-02
   5.4600000e-01   9.6003483e-02
   5.4700000e-01   1.4933445e-01
   5.4800000e-01   2.1998596e-01
   5.4900000e-01   3.0730840e-01
   5.5000000e-01   4.0786646e-01
   5.5100000e-01   5.1561409e-01
   5.5200000e-01   6.2288959e-01
   5.5300000e-01   7.2199236e-01
   5.5400000e-01   8.0682099e-01
   5.5500000e-01   8.7400058e-01
   5.5600000e-01   9.2315077e-01
   5.5700000e-01   9.5632096e-01
   5.5800000e-01   9.7693842e-01
   5.5900000e-01   9.8872270e-01
   5.6000000e-01   9.9490647e-01
   5.6100000e-01   9.9788072e-01
   5.6200000e-01   9.9918974e-01
   5.6300000e-01   9.9971603e-01
   5.6400000e-01   9.9990899e-01
   5.6500000e-01   9.9997339e-01
   5.6600000e-01   9.9999292e-01
   5.6700000e-01   9.9999829e-01
   5.6800000e-01   9.9999962e-01
   5.6900000e-01   9.9999993e-01
   5.7000000e-01   9.9999999e-01
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   1.0000000e+00
   5.8600000e-01   1.0000000e+00
   5.8700000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.8900000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9100000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9300000e-01   1.0000000e+00
   5.9400000e-01   1.0000000e+00
   5.9500000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   5.9700000e-01   1.0000000e+00
   5.9800000e-01   1.0000000e+00
   5.9900000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0100000e-01   1.0000000e+00
   6.0200000e-01   1.0000000e+00
   6.0300000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0500000e-01   1.0000000e+00
   6.0600000e-01   1.0000000e+00
   6.0700000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.0900000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1100000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1300000e-01   1.0000000e+00
   6.1400000e-01   1.0000000e+00
   6.1500000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.1700000e-01   1.0000000e+00
   6.1800000e-01   1.0000000e+00
   6.1900000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2100000e-01   1.0000000e+00
   6.2200000e-01   1.0000000e+00
   6.2300000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2500000e-01   1.0000000e+00
   6.2600000e-01   1.0000000e+00
   6.2700000e-01   1.0000000e+00
   6.2800000e-01   1.0000000e+00
   6.2900000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3100000e-01   1.0000000e+00
   6.3200000e-01   1.0000000e+00
   6.3300000e-01   1.0000000e+00
   6.3400000e-01   1.0000000e+00
   6.3500000e-01   1.0000000e+00
   6.3600000e-01   1.0000000e+00
   6.3700000e-01   1.0000000e+00
   6.3800000e-01   1.0000000e+00
   6.3900000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4100000e-01   1.0000000e+00
   6.4200000e-01   1.0000000e+00
   6.4300000e-01   1.0000000e+00
   6.4400000e-01   1.0000000e+00
   6.4500000e-01   1.0000000e+00
   6.4600000e-01   1.0000000e+00
   6.4700000e-01   1.0000000e+00
   6.4800000e-01   1.0000000e+00
   6.4900000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5100000e-01   1.0000000e+00
   6.5200000e-01   1.0000000e+00
   6.5300000e-01   1.0000000e+00
   6.5400000e-01   1.0000000e+00
   6.5500000e-01   1.0000000e+00
   6.5600000e-01   1.0000000e+00
   6.5700000e-01   1.0000000e+00
   6.5800000e-01   1.0000000e+00
   6.5900000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6100000e-01   1.0000000e+00
   6.6200000e-01   1.0000000e+00
   6.6300000e-01   1.0000000e+00
   6.6400000e-01   1.0000000e+00
   6.6500000e-01   1.0000000e+00
   6.6600000e-01   1.0000000e+00
   6.6700000e-01   1.0000000e+00
   6.6800000e-01   1.0000000e+00
   6.6900000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7100000e-01   1.0000000e+00
   6.7200000e-01   1.0000000e+00
   6.7300000e-01   1.0000000e+00
   6.7400000e-01   1.0000000e+00
   6.7500000e-01   1.0000000e+00
   6.7600000e-01   1.0000000e+00
   6.7700000e-01   1.0000000e+00
   6.7800000e-01   1.0000000e+00
   6.7900000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8100000e-01   1.0000000e+00
   6.8200000e-01   1.0000000e+00
   6.8300000e-01   1.0000000e+00
   6.8400000e-01   1.0000000e+00
   6.8500000e-01   1.0000000e+00
   6.8600000e-01   1.0000000e+00
   6.8700000e-01   1.0000000e+00
   6.8800000e-01   1.0000000e+00
   6.8900000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9100000e-01   1.0000000e+00
   6.9200000e-01   1.0000000e+00
   6.9300000e-01   1.0000000e+00
   6.9400000e-01   1.0000000e+00
   6.9500000e-01   1.0000000e+00
   6.9600000e-01   1.0000000e+00
   6.9700000e-01   1.0000000e+00
   6.9800000e-01   1.0000000e+00
   6.9900000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0100000e-01   1.0000000e+00
   7.0200000e-01   1.0000000e+00
   7.0300000e-01   1.0000000e+00
   7.0400000e-01   1.0000000e+00
   7.0500000e-01   1.0000000e+00
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/TS_BS_Nmin.dat <==
   1.0000000e+01   1.2000000e+02
   1.1000000e+01   1.3100000e+02
   1.2000000e+01   1.4200000e+02
   1.3000000e+01   1.5280000e+02
   1.4000000e+01   1.6340000e+02
   1.5000000e+01   1.7400000e+02
   1.6000000e+01   1.8440000e+02
   1.7000000e+01   1.9460000e+02
   1.8000000e+01   2.0480000e+02
   1.9000000e+01   2.1500000e+02
   2.0000000e+01   2.2480000e+02
   2.1000000e+01   2.3460000e+02
   2.2000000e+01   2.4420000e+02
   2.3000000e+01   2.5380000e+02
   2.4000000e+01   2.6333333e+02
   2.5000000e+01   2.7300000e+02


==> data/TS_BS_comp_1.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-03  -0.0000000e+00
   2.0000000e-03  -0.0000000e+00
   3.0000000e-03  -0.0000000e+00
   4.0000000e-03  -0.0000000e+00
   5.0000000e-03  -0.0000000e+00
   6.0000000e-03  -0.0000000e+00
   7.0000000e-03  -0.0000000e+00
   8.0000000e-03  -0.0000000e+00
   9.0000000e-03  -0.0000000e+00
   1.0000000e-02  -0.0000000e+00
   1.1000000e-02  -0.0000000e+00
   1.2000000e-02  -0.0000000e+00
   1.3000000e-02  -0.0000000e+00
   1.4000000e-02  -0.0000000e+00
   1.5000000e-02  -0.0000000e+00
   1.6000000e-02  -0.0000000e+00
   1.7000000e-02  -0.0000000e+00
   1.8000000e-02  -0.0000000e+00
   1.9000000e-02  -0.0000000e+00
   2.0000000e-02  -0.0000000e+00
   2.1000000e-02  -0.0000000e+00
   2.2000000e-02  -0.0000000e+00
   2.3000000e-02  -0.0000000e+00
   2.4000000e-02  -0.0000000e+00
   2.5000000e-02  -0.0000000e+00
   2.6000000e-02  -0.0000000e+00
   2.7000000e-02  -0.0000000e+00
   2.8000000e-02  -0.0000000e+00
   2.9000000e-02  -0.0000000e+00
   3.0000000e-02  -0.0000000e+00
   3.1000000e-02  -0.0000000e+00
   3.2000000e-02  -0.0000000e+00
   3.3000000e-02  -0.0000000e+00
   3.4000000e-02  -0.0000000e+00
   3.5000000e-02  -0.0000000e+00
   3.6000000e-02  -0.0000000e+00
   3.7000000e-02  -0.0000000e+00
   3.8000000e-02  -0.0000000e+00
   3.9000000e-02  -0.0000000e+00
   4.0000000e-02  -0.0000000e+00
   4.1000000e-02  -0.0000000e+00
   4.2000000e-02  -0.0000000e+00
   4.3000000e-02  -0.0000000e+00
   4.4000000e-02  -0.0000000e+00
   4.5000000e-02  -0.0000000e+00
   4.6000000e-02  -0.0000000e+00
   4.7000000e-02  -0.0000000e+00
   4.8000000e-02  -0.0000000e+00
   4.9000000e-02  -0.0000000e+00
   5.0000000e-02  -0.0000000e+00
   5.1000000e-02  -0.0000000e+00
   5.2000000e-02  -0.0000000e+00
   5.3000000e-02  -0.0000000e+00
   5.4000000e-02  -0.0000000e+00
   5.5000000e-02  -0.0000000e+00
   5.6000000e-02  -0.0000000e+00
   5.7000000e-02  -0.0000000e+00
   5.8000000e-02  -0.0000000e+00
   5.9000000e-02  -0.0000000e+00
   6.0000000e-02  -0.0000000e+00
   6.1000000e-02  -0.0000000e+00
   6.2000000e-02  -0.0000000e+00
   6.3000000e-02  -0.0000000e+00
   6.4000000e-02  -0.0000000e+00
   6.5000000e-02  -0.0000000e+00
   6.6000000e-02  -0.0000000e+00
   6.7000000e-02  -0.0000000e+00
   6.8000000e-02  -0.0000000e+00
   6.9000000e-02  -0.0000000e+00
   7.0000000e-02  -0.0000000e+00
   7.1000000e-02  -0.0000000e+00
   7.2000000e-02  -0.0000000e+00
   7.3000000e-02  -0.0000000e+00
   7.4000000e-02  -0.0000000e+00
   7.5000000e-02  -0.0000000e+00
   7.6000000e-02  -0.0000000e+00
   7.7000000e-02  -0.0000000e+00
   7.8000000e-02  -0.0000000e+00
   7.9000000e-02  -0.0000000e+00
   8.0000000e-02  -0.0000000e+00
   8.1000000e-02  -0.0000000e+00
   8.2000000e-02  -0.0000000e+00
   8.3000000e-02  -0.0000000e+00
   8.4000000e-02  -0.0000000e+00
   8.5000000e-02  -0.0000000e+00
   8.6000000e-02  -0.0000000e+00
   8.7000000e-02  -0.0000000e+00
   8.8000000e-02  -0.0000000e+00
   8.9000000e-02  -0.0000000e+00
   9.0000000e-02  -0.0000000e+00
   9.1000000e-02  -0.0000000e+00
   9.2000000e-02  -0.0000000e+00
   9.3000000e-02  -0.0000000e+00
   9.4000000e-02  -0.0000000e+00
   9.5000000e-02  -0.0000000e+00
   9.6000000e-02  -0.0000000e+00
   9.7000000e-02  -0.0000000e+00
   9.8000000e-02  -0.0000000e+00
   9.9000000e-02  -0.0000000e+00
   1.0000000e-01  -0.0000000e+00
   1.0100000e-01  -0.0000000e+00
   1.0200000e-01  -0.0000000e+00
   1.0300000e-01  -0.0000000e+00
   1.0400000e-01  -0.0000000e+00
   1.0500000e-01  -0.0000000e+00
   1.0600000e-01  -0.0000000e+00
   1.0700000e-01  -0.0000000e+00
   1.0800000e-01  -0.0000000e+00
   1.0900000e-01  -0.0000000e+00
   1.1000000e-01  -0.0000000e+00
   1.1100000e-01  -0.0000000e+00
   1.1200000e-01  -0.0000000e+00
   1.1300000e-01  -0.0000000e+00
   1.1400000e-01  -0.0000000e+00
   1.1500000e-01  -0.0000000e+00
   1.1600000e-01  -0.0000000e+00
   1.1700000e-01  -0.0000000e+00
   1.1800000e-01  -0.0000000e+00
   1.1900000e-01  -0.0000000e+00
   1.2000000e-01  -0.0000000e+00
   1.2100000e-01  -0.0000000e+00
   1.2200000e-01  -0.0000000e+00
   1.2300000e-01  -0.0000000e+00
   1.2400000e-01  -0.0000000e+00
   1.2500000e-01  -0.0000000e+00
   1.2600000e-01  -0.0000000e+00
   1.2700000e-01  -0.0000000e+00
   1.2800000e-01  -0.0000000e+00
   1.2900000e-01  -0.0000000e+00
   1.3000000e-01  -0.0000000e+00
   1.3100000e-01  -0.0000000e+00
   1.3200000e-01  -0.0000000e+00
   1.3300000e-01  -0.0000000e+00
   1.3400000e-01  -0.0000000e+00
   1.3500000e-01  -0.0000000e+00
   1.3600000e-01  -0.0000000e+00
   1.3700000e-01  -0.0000000e+00
   1.3800000e-01  -0.0000000e+00
   1.3900000e-01  -0.0000000e+00
   1.4000000e-01  -0.0000000e+00
   1.4100000e-01  -0.0000000e+00
   1.4200000e-01  -0.0000000e+00
   1.4300000e-01  -0.0000000e+00
   1.4400000e-01  -0.0000000e+00
   1.4500000e-01  -0.0000000e+00
   1.4600000e-01  -0.0000000e+00
   1.4700000e-01  -0.0000000e+00
   1.4800000e-01  -0.0000000e+00
   1.4900000e-01  -0.0000000e+00
   1.5000000e-01  -0.0000000e+00
   1.5100000e-01  -0.0000000e+00
   1.5200000e-01  -0.0000000e+00
   1.5300000e-01  -0.0000000e+00
   1.5400000e-01  -0.0000000e+00
   1.5500000e-01  -0.0000000e+00
   1.5600000e-01  -0.0000000e+00
   1.5700000e-01  -0.0000000e+00
   1.5800000e-01  -0.0000000e+00
   1.5900000e-01  -0.0000000e+00
   1.6000000e-01  -0.0000000e+00
   1.6100000e-01  -0.0000000e+00
   1.6200000e-01  -0.0000000e+00
   1.6300000e-01  -0.0000000e+00
   1.6400000e-01  -0.0000000e+00
   1.6500000e-01  -0.0000000e+00
   1.6600000e-01  -0.0000000e+00
   1.6700000e-01  -0.0000000e+00
   1.6800000e-01  -0.0000000e+00
   1.6900000e-01  -0.0000000e+00
   1.7000000e-01  -0.0000000e+00
   1.7100000e-01  -0.0000000e+00
   1.7200000e-01  -0.0000000e+00
   1.7300000e-01  -0.0000000e+00
   1.7400000e-01  -0.0000000e+00
   1.7500000e-01  -0.0000000e+00
   1.7600000e-01  -0.0000000e+00
   1.7700000e-01  -0.0000000e+00
   1.7800000e-01  -0.0000000e+00
   1.7900000e-01  -0.0000000e+00
   1.8000000e-01  -0.0000000e+00
   1.8100000e-01  -0.0000000e+00
   1.8200000e-01  -0.0000000e+00
   1.8300000e-01  -0.0000000e+00
   1.8400000e-01  -0.0000000e+00
   1.8500000e-01  -0.0000000e+00
   1.8600000e-01  -0.0000000e+00
   1.8700000e-01  -0.0000000e+00
   1.8800000e-01  -0.0000000e+00
   1.8900000e-01  -0.0000000e+00
   1.9000000e-01  -0.0000000e+00
   1.9100000e-01  -0.0000000e+00
   1.9200000e-01  -0.0000000e+00
   1.9300000e-01  -0.0000000e+00
   1.9400000e-01  -0.0000000e+00
   1.9500000e-01  -0.0000000e+00
   1.9600000e-01  -0.0000000e+00
   1.9700000e-01  -0.0000000e+00
   1.9800000e-01  -0.0000000e+00
   1.9900000e-01   1.4315526e+00
   2.0000000e-01   3.5613253e+00
   2.0100000e-01   4.9751949e+00
   2.0200000e-01   4.9505645e+00
   2.0300000e-01   4.9261768e+00
   2.0400000e-01   4.9020282e+00
   2.0500000e-01   4.8781152e+00
   2.0600000e-01   4.8544344e+00
   2.0700000e-01   4.8309824e+00
   2.0800000e-01   4.8077559e+00
   2.0900000e-01   4.7847517e+00
   2.1000000e-01   4.7619666e+00
   2.1100000e-01   4.7393975e+00
   2.1200000e-01   4.7170412e+00
   2.1300000e-01   4.6948949e+00
   2.1400000e-01   4.6729556e+00
   2.1500000e-01   4.6512204e+00
   2.1600000e-01   4.6296865e+00
   2.1700000e-01   4.6083510e+00
   2.1800000e-01   4.5872112e+00
   2.1900000e-01   4.5662646e+00
   2.2000000e-01   4.5455083e+00
   2.2100000e-01   4.5249399e+00
   2.2200000e-01   4.5045568e+00
   2.2300000e-01   4.4843566e+00
   2.2400000e-01   4.4643367e+00
   2.2500000e-01   4.4444947e+00
   2.2600000e-01   4.4248284e+00
   2.2700000e-01   4.4053353e+00
   2.2800000e-01   4.3860132e+00
   2.2900000e-01   4.3668599e+00
   2.3000000e-01   4.3478732e+00
   2.3100000e-01   4.3290508e+00
   2.3200000e-01   4.3103907e+00
   2.3300000e-01   4.2918908e+00
   2.3400000e-01   4.2735490e+00
   2.3500000e-01   4.2553633e+00
   2.3600000e-01   4.2373317e+00
   2.3700000e-01   4.2194523e+00
   2.3800000e-01   4.2017231e+00
   2.3900000e-01   4.1841424e+00
   2.4000000e-01   4.1667081e+00
   2.4100000e-01   4.1494185e+00
   2.4200000e-01   4.1322718e+00
   2.4300000e-01   4.1152662e+00
   2.4400000e-01   4.0984001e+00
   2.4500000e-01   4.0816716e+00
   2.4600000e-01   4.0650791e+00
   2.4700000e-01   4.0486210e+00
   2.4800000e-01   4.0322956e+00
   2.4900000e-01   4.0161013e+00
   2.5000000e-01   4.0000366e+00
   2.5100000e-01   3.9841000e+00
   2.5200000e-01   3.9682898e+00
   2.5300000e-01   3.9526045e+00
   2.5400000e-01   3.9370428e+00
   2.5500000e-01   3.9216032e+00
   2.5600000e-01   3.9062841e+00
   2.5700000e-01   3.8910843e+00
   2.5800000e-01   3.8760023e+00
   2.5900000e-01   3.8610368e+00
   2.6000000e-01   3.8461864e+00
   2.6100000e-01   3.8314498e+00
   2.6200000e-01   3.8168257e+00
   2.6300000e-01   3.8023128e+00
   2.6400000e-01   3.7879099e+00
   2.6500000e-01   3.7736157e+00
   2.6600000e-01   3.7594289e+00
   2.6700000e-01   3.7453484e+00
   2.6800000e-01   3.7313730e+00
   2.6900000e-01   3.7175015e+00
   2.7000000e-01   3.7037328e+00
   2.7100000e-01   3.6900657e+00
   2.7200000e-01   3.6764990e+00
   2.7300000e-01   3.6630318e+00
   2.7400000e-01   3.6496629e+00
   2.7500000e-01   3.6363912e+00
   2.7600000e-01   3.6232156e+00
   2.7700000e-01   3.6101352e+00
   2.7800000e-01   3.5971490e+00
   2.7900000e-01   3.5842558e+00
   2.8000000e-01   3.5714547e+00
   2.8100000e-01   3.5587447e+00
   2.8200000e-01   3.5461248e+00
   2.8300000e-01   3.5335942e+00
   2.8400000e-01   3.5211518e+00
   2.8500000e-01   3.5087967e+00
   2.8600000e-01   3.4965280e+00
   2.8700000e-01   3.4843448e+00
   2.8800000e-01   3.4722462e+00
   2.8900000e-01   3.4602313e+00
   2.9000000e-01   3.4482993e+00
   2.9100000e-01   3.4364494e+00
   2.9200000e-01   3.4246805e+00
   2.9300000e-01   3.4129920e+00
   2.9400000e-01   3.4013831e+00
   2.9500000e-01   3.3898528e+00
   2.9600000e-01   3.3784005e+00
   2.9700000e-01   3.3670252e+00
   2.9800000e-01   3.3557263e+00
   2.9900000e-01   3.3445030e+00
   3.0000000e-01   3.3333545e+00
   3.0100000e-01   3.3222801e+00
   3.0200000e-01   3.3112791e+00
   3.0300000e-01   3.3003506e+00
   3.0400000e-01   3.2894941e+00
   3.0500000e-01   3.2787087e+00
   3.0600000e-01   3.2679938e+00
   3.0700000e-01   3.2573488e+00
   3.0800000e-01   3.2467728e+00
   3.0900000e-01   3.2362654e+00
   3.1000000e-01   3.2258257e+00
   3.1100000e-01   3.2154531e+00
   3.1200000e-01   3.2051471e+00
   3.1300000e-01   3.1949069e+00
   3.1400000e-01   3.1847319e+00
   3.1500000e-01   3.1746215e+00
   3.1600000e-01   3.1645751e+00
   3.1700000e-01   3.1545921e+00
   3.1800000e-01   3.1446719e+00
   3.1900000e-01   3.1348139e+00
   3.2000000e-01   3.1250175e+00
   3.2100000e-01   3.1152821e+00
   3.2200000e-01   3.1056072e+00
   3.2300000e-01   3.0959922e+00
   3.2400000e-01   3.0864366e+00
   3.2500000e-01   3.0769398e+00
   3.2600000e-01   3.0675012e+00
   3.2700000e-01   3.0581204e+00
   3.2800000e-01   3.0487967e+00
   3.2900000e-01   3.0395298e+00
   3.3000000e-01   3.0303190e+00
   3.3100000e-01   3.0211638e+00
   3.3200000e-01   3.0120638e+00
   3.3300000e-01   3.0030185e+00
   3.3400000e-01   2.9940273e+00
   3.3500000e-01   2.9850899e+00
   3.3600000e-01   2.9762056e+00
   3.3700000e-01   2.9673740e+00
   3.3800000e-01   2.9585947e+00
   3.3900000e-01   2.9498672e+00
   3.4000000e-01   2.9411910e+00
   3.4100000e-01   2.9325658e+00
   3.4200000e-01   2.9239909e+00
   3.4300000e-01   2.9154661e+00
   3.4400000e-01   2.9069908e+00
   3.4500000e-01   2.8985647e+00
   3.4600000e-01   2.8901872e+00
   3.4700000e-01   2.8818581e+00
   3.4800000e-01   2.8735768e+00
   3.4900000e-01   2.8653430e+00
   3.5000000e-01   2.8571562e+00
   3.5100000e-01   2.8490161e+00
   3.5200000e-01   2.8409222e+00
   3.5300000e-01   2.8328742e+00
   3.5400000e-01   2.8248717e+00
   3.5500000e-01   2.8169142e+00
   3.5600000e-01   2.8090015e+00
   3.5700000e-01   2.8011330e+00
   3.5800000e-01   2.7933086e+00
   3.5900000e-01   2.7855277e+00
   3.6000000e-01   2.7777901e+00
   3.6100000e-01   2.7700953e+00
   3.6200000e-01   2.7624430e+00
   3.6300000e-01   2.7548329e+00
   3.6400000e-01   2.7472646e+00
   3.6500000e-01   2.7397378e+00
   3.6600000e-01   2.7322521e+00
   3.6700000e-01   2.7248072e+00
   3.6800000e-01   2.7174028e+00
   3.6900000e-01   2.7100385e+00
   3.7000000e-01   2.7027140e+00
   3.7100000e-01   2.6954290e+00
   3.7200000e-01   2.6881832e+00
   3.7300000e-01   2.6809762e+00
   3.7400000e-01   2.6738077e+00
   3.7500000e-01   2.6666775e+00
   3.7600000e-01   2.6595852e+00
   3.7700000e-01   2.6525306e+00
   3.7800000e-01   2.6455132e+00
   3.7900000e-01   2.6385329e+00
   3.8000000e-01   2.6315894e+00
   3.8100000e-01   2.6246823e+00
   3.8200000e-01   2.6178113e+00
   3.8300000e-01   2.6109762e+00
   3.8400000e-01   2.6041768e+00
   3.8500000e-01   2.5974126e+00
   3.8600000e-01   2.5906835e+00
   3.8700000e-01   2.5839892e+00
   3.8800000e-01   2.5773294e+00
   3.8900000e-01   2.5707038e+00
   3.9000000e-01   2.5641122e+00
   3.9100000e-01   2.5575543e+00
   3.9200000e-01   2.5510299e+00
   3.9300000e-01   2.5445387e+00
   3.9400000e-01   2.5380804e+00
   3.9500000e-01   2.5316549e+00
   3.9600000e-01   2.5252617e+00
   3.9700000e-01   2.5189008e+00
   3.9800000e-01   2.5125719e+00
   3.9900000e-01   2.5062747e+00
   4.0000000e-01   2.5000089e+00
   4.0100000e-01   2.4937745e+00
   4.0200000e-01   2.4875710e+00
   4.0300000e-01   2.4813983e+00
   4.0400000e-01   2.4752562e+00
   4.0500000e-01   2.4691444e+00
   4.0600000e-01   2.4630627e+00
   4.0700000e-01   2.4570110e+00
   4.0800000e-01   2.4509888e+00
   4.0900000e-01   2.4449961e+00
   4.1000000e-01   2.4390327e+00
   4.1100000e-01   2.4330983e+00
   4.1200000e-01   2.4271927e+00
   4.1300000e-01   2.4213156e+00
   4.1400000e-01   2.4154670e+00
   4.1500000e-01   2.4096466e+00
   4.1600000e-01   2.4038541e+00
   4.1700000e-01   2.3980894e+00
   4.1800000e-01   2.3923523e+00
   4.1900000e-01   2.3866426e+00
   4.2000000e-01   2.3809601e+00
   4.2100000e-01   2.3753046e+00
   4.2200000e-01   2.3696759e+00
   4.2300000e-01   2.3640738e+00
   4.2400000e-01   2.3584981e+00
   4.2500000e-01   2.3529486e+00
   4.2600000e-01   2.3474252e+00
   4.2700000e-01   2.3419277e+00
   4.2800000e-01   2.3364559e+00
   4.2900000e-01   2.3310096e+00
   4.3000000e-01   2.3255886e+00
   4.3100000e-01   2.3201928e+00
   4.3200000e-01   2.3148219e+00
   4.3300000e-01   2.3094759e+00
   4.3400000e-01   2.3041545e+00
   4.3500000e-01   2.2988575e+00
   4.3600000e-01   2.2935849e+00
   4.3700000e-01   2.2883364e+00
   4.3800000e-01   2.2831118e+00
   4.3900000e-01   2.2779111e+00
   4.4000000e-01   2.2727340e+00
   4.4100000e-01   2.2675804e+00
   4.4200000e-01   2.2624501e+00
   4.4300000e-01   2.2573429e+00
   4.4400000e-01   2.2522588e+00
   4.4500000e-01   2.2471975e+00
   4.4600000e-01   2.2421589e+00
   4.4700000e-01   2.2371429e+00
   4.4800000e-01   2.2321492e+00
   4.4900000e-01   2.2271778e+00
   4.5000000e-01   2.2222285e+00
   4.5100000e-01   2.2173011e+00
   4.5200000e-01   2.2123956e+00
   4.5300000e-01   2.2075117e+00
   4.5400000e-01   2.2026493e+00
   4.5500000e-01   2.1978083e+00
   4.5600000e-01   2.1929885e+00
   4.5700000e-01   2.1881898e+00
   4.5800000e-01   2.1834121e+00
   4.5900000e-01   2.1786552e+00
   4.6000000e-01   2.1739189e+00
   4.6100000e-01   2.1692032e+00
   4.6200000e-01   2.1645080e+00
   4.6300000e-01   2.1598330e+00
   4.6400000e-01   2.1551781e+00
   4.6500000e-01   2.1505433e+00
   4.6600000e-01   2.1459284e+00
   4.6700000e-01   2.1413332e+00
   4.6800000e-01   2.1367577e+00
   4.6900000e-01   2.1322017e+00
   4.7000000e-01   2.1276651e+00
   4.7100000e-01   2.1231477e+00
   4.7200000e-01   2.1186495e+00
   4.7300000e-01   2.1141703e+00
   4.7400000e-01   2.1097100e+00
   4.7500000e-01   2.1052685e+00
   4.7600000e-01   2.1008456e+00
   4.7700000e-01   2.0964413e+00
   4.7800000e-01   2.0920555e+00
   4.7900000e-01   2.0876879e+00
   4.8000000e-01   2.0833385e+00
   4.8100000e-01   2.0790072e+00
   4.8200000e-01   2.0746939e+00
   4.8300000e-01   2.0703985e+00
   4.8400000e-01   2.0661208e+00
   4.8500000e-01   2.0618607e+00
   4.8600000e-01   2.0576182e+00
   4.8700000e-01   2.0533930e+00
   4.8800000e-01   2.0491853e+00
   4.8900000e-01   2.0449947e+00
   4.9000000e-01   2.0408212e+00
   4.9100000e-01   2.0366647e+00
   4.9200000e-01   2.0325251e+00
   4.9300000e-01   2.0284023e+00
   4.9400000e-01   2.0242962e+00
   4.9500000e-01   2.0202067e+00
   4.9600000e-01   2.0161337e+00
   4.9700000e-01   2.0120771e+00
   4.9800000e-01   2.0080368e+00
   4.9900000e-01   2.0040126e+00
   5.0000000e-01   2.0000046e+00
   5.0100000e-01   1.9960125e+00
   5.0200000e-01   1.9920364e+00
   5.0300000e-01   1.9880761e+00
   5.0400000e-01   1.9841315e+00
   5.0500000e-01   1.9802025e+00
   5.0600000e-01   1.9762890e+00
   5.0700000e-01   1.9723910e+00
   5.0800000e-01   1.9685083e+00
   5.0900000e-01   1.9646409e+00
   5.1000000e-01   1.9607886e+00
   5.1100000e-01   1.9569515e+00
   5.1200000e-01   1.9531293e+00
   5.1300000e-01   1.9493220e+00
   5.1400000e-01   1.9455295e+00
   5.1500000e-01   1.9417518e+00
   5.1600000e-01   1.9379887e+00
   5.1700000e-01   1.9342401e+00
   5.1800000e-01   1.9305061e+00
   5.1900000e-01   1.9267864e+00
   5.2000000e-01   1.9230810e+00
   5.2100000e-01   1.9193898e+00
   5.2200000e-01   1.9157128e+00
   5.2300000e-01   1.9120499e+00
   5.2400000e-01   1.9084009e+00
   5.2500000e-01   1.9047659e+00
   5.2600000e-01   1.9011446e+00
   5.2700000e-01   1.8975371e+00
   5.2800000e-01   1.8939433e+00
   5.2900000e-01   1.8903630e+00
   5.3000000e-01   1.8867963e+00
   5.3100000e-01   1.8832430e+00
   5.3200000e-01   1.8797031e+00
   5.3300000e-01   1.8761764e+00
   5.3400000e-01   1.8726629e+00
   5.3500000e-01   1.8691626e+00
   5.3600000e-01   1.8656754e+00
   5.3700000e-01   1.8622011e+00
   5.3800000e-01   1.8587397e+00
   5.3900000e-01   1.8552912e+00
   5.4000000e-01   1.8518555e+00
   5.4100000e-01   1.8484325e+00
   5.4200000e-01   1.8450220e+00
   5.4300000e-01   1.8416242e+00
   5.4400000e-01   1.8382389e+00
   5.4500000e-01   1.8348659e+00
   5.4600000e-01   1.8315053e+00
   5.4700000e-01   1.8281571e+00
   5.4800000e-01   1.8248210e+00
   5.4900000e-01   1.8214971e+00
   5.5000000e-01   1.8181853e+00
   5.5100000e-01   1.8148855e+00
   5.5200000e-01   1.8115976e+00
   5.5300000e-01   1.8083217e+00
   5.5400000e-01   1.8050575e+00
   5.5500000e-01   1.8018052e+00
   5.5600000e-01   1.7985645e+00
   5.5700000e-01   1.7953355e+00
   5.5800000e-01   1.7921180e+00
   5.5900000e-01   1.7889120e+00
   5.6000000e-01   1.7857175e+00
   5.6100000e-01   1.7825344e+00
   5.6200000e-01   1.7793627e+00
   5.6300000e-01   1.7762021e+00
   5.6400000e-01   1.7730528e+00
   5.6500000e-01   1.7699147e+00
   5.6600000e-01   1.7667876e+00
   5.6700000e-01   1.7636716e+00
   5.6800000e-01   1.7605665e+00
   5.6900000e-01   1.7574724e+00
   5.7000000e-01   1.7543891e+00
   5.7100000e-01   1.7513166e+00
   5.7200000e-01   1.7482548e+00
   5.7300000e-01   1.7452037e+00
   5.7400000e-01   1.7421633e+00
   5.7500000e-01   1.7391334e+00
   5.7600000e-01   1.7361141e+00
   5.7700000e-01   1.7331052e+00
   5.7800000e-01   1.7301068e+00
   5.7900000e-01   1.7271187e+00
   5.8000000e-01   1.7241409e+00
   5.8100000e-01   1.7211733e+00
   5.8200000e-01   1.7182160e+00
   5.8300000e-01   1.7152688e+00
   5.8400000e-01   1.7123316e+00
   5.8500000e-01   1.7094046e+00
   5.8600000e-01   1.7064875e+00
   5.8700000e-01   1.7035803e+00
   5.8800000e-01   1.7006831e+00
   5.8900000e-01   1.6977957e+00
   5.9000000e-01   1.6949180e+00
   5.9100000e-01   1.6920502e+00
   5.9200000e-01   1.6891919e+00
   5.9300000e-01   1.6863434e+00
   5.9400000e-01   1.6835044e+00
   5.9500000e-01   1.6806750e+00
   5.9600000e-01   1.6778551e+00
   5.9700000e-01   1.6750446e+00
   5.9800000e-01   1.6722435e+00
   5.9900000e-01   1.6694531e+00
   6.0000000e-01   1.6666638e+00


==> data/TS_BS_comp_10.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   6.5355417e+00
   3.3000000e-01   1.0483007e+01
   3.4000000e-01   1.0174799e+01
   3.5000000e-01   9.8840903e+00
   3.6000000e-01   9.6095323e+00
   3.7000000e-01   9.3498152e+00
   3.8000000e-01   9.1037674e+00
   3.9000000e-01   8.8703375e+00
   4.0000000e-01   8.6485790e+00
   4.1000000e-01   8.4376381e+00
   4.2000000e-01   8.2367419e+00
   4.3000000e-01   8.0451898e+00
   4.4000000e-01   7.8623446e+00
   4.5000000e-01   7.6876258e+00
   4.6000000e-01   7.5205035e+00
   4.7000000e-01   7.3604928e+00
   4.8000000e-01   7.2071492e+00
   4.9000000e-01   7.0600645e+00
   5.0000000e-01   6.9188632e+00
   5.1000000e-01   6.7831993e+00
   5.2000000e-01   6.6527531e+00
   5.3000000e-01   6.5272295e+00
   5.4000000e-01   6.4063548e+00
   5.5000000e-01   6.2898757e+00
   5.6000000e-01   6.1775565e+00
   5.7000000e-01   6.0691783e+00
   5.8000000e-01   5.9645373e+00
   5.9000000e-01   5.8634434e+00
   6.0000000e-01   5.7657194e+00


==> data/TS_BS_comp_10_Rayleigh.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -0.0000000e+00
   2.0000000e-02  -0.0000000e+00
   3.0000000e-02  -0.0000000e+00
   4.0000000e-02  -0.0000000e+00
   5.0000000e-02  -0.0000000e+00
   6.0000000e-02  -0.0000000e+00
   7.0000000e-02  -0.0000000e+00
   8.0000000e-02  -0.0000000e+00
   9.0000000e-02  -0.0000000e+00
   1.0000000e-01  -0.0000000e+00
   1.1000000e-01  -0.0000000e+00
   1.2000000e-01  -0.0000000e+00
   1.3000000e-01  -0.0000000e+00
   1.4000000e-01  -0.0000000e+00
   1.5000000e-01  -0.0000000e+00
   1.6000000e-01  -0.0000000e+00
   1.7000000e-01  -0.0000000e+00
   1.8000000e-01  -0.0000000e+00
   1.9000000e-01  -0.0000000e+00
   2.0000000e-01  -0.0000000e+00
   2.1000000e-01  -0.0000000e+00
   2.2000000e-01  -0.0000000e+00
   2.3000000e-01  -0.0000000e+00
   2.4000000e-01  -0.0000000e+00
   2.5000000e-01  -0.0000000e+00
   2.6000000e-01  -0.0000000e+00
   2.7000000e-01  -0.0000000e+00
   2.8000000e-01  -0.0000000e+00
   2.9000000e-01  -0.0000000e+00
   3.0000000e-01  -0.0000000e+00
   3.1000000e-01   1.3668285e-01
   3.2000000e-01   2.8030341e+00
   3.3000000e-01   6.9288645e+00
   3.4000000e-01   9.7765314e+00
   3.5000000e-01   9.8880335e+00
   3.6000000e-01   9.6136721e+00
   3.7000000e-01   9.3537132e+00
   3.8000000e-01   9.1073780e+00
   3.9000000e-01   8.8736789e+00
   4.0000000e-01   8.6516762e+00
   4.1000000e-01   8.4405140e+00
   4.2000000e-01   8.2394172e+00
   4.3000000e-01   8.0476827e+00
   4.4000000e-01   7.8646713e+00
   4.5000000e-01   7.6898008e+00
   4.6000000e-01   7.5225396e+00
   4.7000000e-01   7.3624017e+00
   4.8000000e-01   7.2089412e+00
   4.9000000e-01   7.0617490e+00
   5.0000000e-01   6.9204486e+00
   5.1000000e-01   6.7846932e+00
   5.2000000e-01   6.6541625e+00
   5.3000000e-01   6.5285605e+00
   5.4000000e-01   6.4076133e+00
   5.5000000e-01   6.2910667e+00
   5.6000000e-01   6.1786848e+00
   5.7000000e-01   6.0702483e+00
   5.8000000e-01   5.9655529e+00
   5.9000000e-01   5.8649067e+00
   6.0000000e-01   5.7646581e+00


==> data/TS_BS_comp_1_Rayleigh.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-03  -0.0000000e+00
   2.0000000e-03  -0.0000000e+00
   3.0000000e-03  -0.0000000e+00
   4.0000000e-03  -0.0000000e+00
   5.0000000e-03  -0.0000000e+00
   6.0000000e-03  -0.0000000e+00
   7.0000000e-03  -0.0000000e+00
   8.0000000e-03  -0.0000000e+00
   9.0000000e-03  -0.0000000e+00
   1.0000000e-02  -0.0000000e+00
   1.1000000e-02  -0.0000000e+00
   1.2000000e-02  -0.0000000e+00
   1.3000000e-02  -0.0000000e+00
   1.4000000e-02  -0.0000000e+00
   1.5000000e-02  -0.0000000e+00
   1.6000000e-02  -0.0000000e+00
   1.7000000e-02  -0.0000000e+00
   1.8000000e-02  -0.0000000e+00
   1.9000000e-02  -0.0000000e+00
   2.0000000e-02  -0.0000000e+00
   2.1000000e-02  -0.0000000e+00
   2.2000000e-02  -0.0000000e+00
   2.3000000e-02  -0.0000000e+00
   2.4000000e-02  -0.0000000e+00
   2.5000000e-02  -0.0000000e+00
   2.6000000e-02  -0.0000000e+00
   2.7000000e-02  -0.0000000e+00
   2.8000000e-02  -0.0000000e+00
   2.9000000e-02  -0.0000000e+00
   3.0000000e-02  -0.0000000e+00
   3.1000000e-02  -0.0000000e+00
   3.2000000e-02  -0.0000000e+00
   3.3000000e-02  -0.0000000e+00
   3.4000000e-02  -0.0000000e+00
   3.5000000e-02  -0.0000000e+00
   3.6000000e-02  -0.0000000e+00
   3.7000000e-02  -0.0000000e+00
   3.8000000e-02  -0.0000000e+00
   3.9000000e-02  -0.0000000e+00
   4.0000000e-02  -0.0000000e+00
   4.1000000e-02  -0.0000000e+00
   4.2000000e-02  -0.0000000e+00
   4.3000000e-02  -0.0000000e+00
   4.4000000e-02  -0.0000000e+00
   4.5000000e-02  -0.0000000e+00
   4.6000000e-02  -0.0000000e+00
   4.7000000e-02  -0.0000000e+00
   4.8000000e-02  -0.0000000e+00
   4.9000000e-02  -0.0000000e+00
   5.0000000e-02  -0.0000000e+00
   5.1000000e-02  -0.0000000e+00
   5.2000000e-02  -0.0000000e+00
   5.3000000e-02  -0.0000000e+00
   5.4000000e-02  -0.0000000e+00
   5.5000000e-02  -0.0000000e+00
   5.6000000e-02  -0.0000000e+00
   5.7000000e-02  -0.0000000e+00
   5.8000000e-02  -0.0000000e+00
   5.9000000e-02  -0.0000000e+00
   6.0000000e-02  -0.0000000e+00
   6.1000000e-02  -0.0000000e+00
   6.2000000e-02  -0.0000000e+00
   6.3000000e-02  -0.0000000e+00
   6.4000000e-02  -0.0000000e+00
   6.5000000e-02  -0.0000000e+00
   6.6000000e-02  -0.0000000e+00
   6.7000000e-02  -0.0000000e+00
   6.8000000e-02  -0.0000000e+00
   6.9000000e-02  -0.0000000e+00
   7.0000000e-02  -0.0000000e+00
   7.1000000e-02  -0.0000000e+00
   7.2000000e-02  -0.0000000e+00
   7.3000000e-02  -0.0000000e+00
   7.4000000e-02  -0.0000000e+00
   7.5000000e-02  -0.0000000e+00
   7.6000000e-02  -0.0000000e+00
   7.7000000e-02  -0.0000000e+00
   7.8000000e-02  -0.0000000e+00
   7.9000000e-02  -0.0000000e+00
   8.0000000e-02  -0.0000000e+00
   8.1000000e-02  -0.0000000e+00
   8.2000000e-02  -0.0000000e+00
   8.3000000e-02  -0.0000000e+00
   8.4000000e-02  -0.0000000e+00
   8.5000000e-02  -0.0000000e+00
   8.6000000e-02  -0.0000000e+00
   8.7000000e-02  -0.0000000e+00
   8.8000000e-02  -0.0000000e+00
   8.9000000e-02  -0.0000000e+00
   9.0000000e-02  -0.0000000e+00
   9.1000000e-02  -0.0000000e+00
   9.2000000e-02  -0.0000000e+00
   9.3000000e-02  -0.0000000e+00
   9.4000000e-02  -0.0000000e+00
   9.5000000e-02  -0.0000000e+00
   9.6000000e-02  -0.0000000e+00
   9.7000000e-02  -0.0000000e+00
   9.8000000e-02  -0.0000000e+00
   9.9000000e-02  -0.0000000e+00
   1.0000000e-01  -0.0000000e+00
   1.0100000e-01  -0.0000000e+00
   1.0200000e-01  -0.0000000e+00
   1.0300000e-01  -0.0000000e+00
   1.0400000e-01  -0.0000000e+00
   1.0500000e-01  -0.0000000e+00
   1.0600000e-01  -0.0000000e+00
   1.0700000e-01  -0.0000000e+00
   1.0800000e-01  -0.0000000e+00
   1.0900000e-01  -0.0000000e+00
   1.1000000e-01  -0.0000000e+00
   1.1100000e-01  -0.0000000e+00
   1.1200000e-01  -0.0000000e+00
   1.1300000e-01  -0.0000000e+00
   1.1400000e-01  -0.0000000e+00
   1.1500000e-01  -0.0000000e+00
   1.1600000e-01  -0.0000000e+00
   1.1700000e-01  -0.0000000e+00
   1.1800000e-01  -0.0000000e+00
   1.1900000e-01  -0.0000000e+00
   1.2000000e-01  -0.0000000e+00
   1.2100000e-01  -0.0000000e+00
   1.2200000e-01  -0.0000000e+00
   1.2300000e-01  -0.0000000e+00
   1.2400000e-01  -0.0000000e+00
   1.2500000e-01  -0.0000000e+00
   1.2600000e-01  -0.0000000e+00
   1.2700000e-01  -0.0000000e+00
   1.2800000e-01  -0.0000000e+00
   1.2900000e-01  -0.0000000e+00
   1.3000000e-01  -0.0000000e+00
   1.3100000e-01  -0.0000000e+00
   1.3200000e-01  -0.0000000e+00
   1.3300000e-01  -0.0000000e+00
   1.3400000e-01  -0.0000000e+00
   1.3500000e-01  -0.0000000e+00
   1.3600000e-01  -0.0000000e+00
   1.3700000e-01  -0.0000000e+00
   1.3800000e-01  -0.0000000e+00
   1.3900000e-01  -0.0000000e+00
   1.4000000e-01  -0.0000000e+00
   1.4100000e-01  -0.0000000e+00
   1.4200000e-01  -0.0000000e+00
   1.4300000e-01  -0.0000000e+00
   1.4400000e-01  -0.0000000e+00
   1.4500000e-01  -0.0000000e+00
   1.4600000e-01  -0.0000000e+00
   1.4700000e-01  -0.0000000e+00
   1.4800000e-01  -0.0000000e+00
   1.4900000e-01  -0.0000000e+00
   1.5000000e-01  -0.0000000e+00
   1.5100000e-01  -0.0000000e+00
   1.5200000e-01  -0.0000000e+00
   1.5300000e-01  -0.0000000e+00
   1.5400000e-01  -0.0000000e+00
   1.5500000e-01  -0.0000000e+00
   1.5600000e-01  -0.0000000e+00
   1.5700000e-01  -0.0000000e+00
   1.5800000e-01  -0.0000000e+00
   1.5900000e-01  -0.0000000e+00
   1.6000000e-01  -0.0000000e+00
   1.6100000e-01  -0.0000000e+00
   1.6200000e-01  -0.0000000e+00
   1.6300000e-01  -0.0000000e+00
   1.6400000e-01  -0.0000000e+00
   1.6500000e-01  -0.0000000e+00
   1.6600000e-01  -0.0000000e+00
   1.6700000e-01  -0.0000000e+00
   1.6800000e-01  -0.0000000e+00
   1.6900000e-01  -0.0000000e+00
   1.7000000e-01  -0.0000000e+00
   1.7100000e-01  -0.0000000e+00
   1.7200000e-01  -0.0000000e+00
   1.7300000e-01  -0.0000000e+00
   1.7400000e-01  -0.0000000e+00
   1.7500000e-01  -0.0000000e+00
   1.7600000e-01  -0.0000000e+00
   1.7700000e-01  -0.0000000e+00
   1.7800000e-01  -0.0000000e+00
   1.7900000e-01  -0.0000000e+00
   1.8000000e-01  -0.0000000e+00
   1.8100000e-01  -0.0000000e+00
   1.8200000e-01  -0.0000000e+00
   1.8300000e-01  -0.0000000e+00
   1.8400000e-01  -0.0000000e+00
   1.8500000e-01  -0.0000000e+00
   1.8600000e-01  -0.0000000e+00
   1.8700000e-01  -0.0000000e+00
   1.8800000e-01  -0.0000000e+00
   1.8900000e-01  -0.0000000e+00
   1.9000000e-01  -0.0000000e+00
   1.9100000e-01  -0.0000000e+00
   1.9200000e-01  -0.0000000e+00
   1.9300000e-01  -0.0000000e+00
   1.9400000e-01  -0.0000000e+00
   1.9500000e-01  -0.0000000e+00
   1.9600000e-01  -0.0000000e+00
   1.9700000e-01  -0.0000000e+00
   1.9800000e-01  -0.0000000e+00
   1.9900000e-01   1.4315526e+00
   2.0000000e-01   3.5613253e+00
   2.0100000e-01   4.9751949e+00
   2.0200000e-01   4.9505645e+00
   2.0300000e-01   4.9261768e+00
   2.0400000e-01   4.9020282e+00
   2.0500000e-01   4.8781152e+00
   2.0600000e-01   4.8544344e+00
   2.0700000e-01   4.8309824e+00
   2.0800000e-01   4.8077559e+00
   2.0900000e-01   4.7847517e+00
   2.1000000e-01   4.7619666e+00
   2.1100000e-01   4.7393975e+00
   2.1200000e-01   4.7170412e+00
   2.1300000e-01   4.6948949e+00
   2.1400000e-01   4.6729556e+00
   2.1500000e-01   4.6512204e+00
   2.1600000e-01   4.6296865e+00
   2.1700000e-01   4.6083510e+00
   2.1800000e-01   4.5872112e+00
   2.1900000e-01   4.5662646e+00
   2.2000000e-01   4.5455083e+00
   2.2100000e-01   4.5249399e+00
   2.2200000e-01   4.5045568e+00
   2.2300000e-01   4.4843566e+00
   2.2400000e-01   4.4643367e+00
   2.2500000e-01   4.4444947e+00
   2.2600000e-01   4.4248284e+00
   2.2700000e-01   4.4053353e+00
   2.2800000e-01   4.3860132e+00
   2.2900000e-01   4.3668599e+00
   2.3000000e-01   4.3478732e+00
   2.3100000e-01   4.3290508e+00
   2.3200000e-01   4.3103907e+00
   2.3300000e-01   4.2918908e+00
   2.3400000e-01   4.2735490e+00
   2.3500000e-01   4.2553633e+00
   2.3600000e-01   4.2373317e+00
   2.3700000e-01   4.2194523e+00
   2.3800000e-01   4.2017231e+00
   2.3900000e-01   4.1841424e+00
   2.4000000e-01   4.1667081e+00
   2.4100000e-01   4.1494185e+00
   2.4200000e-01   4.1322718e+00
   2.4300000e-01   4.1152662e+00
   2.4400000e-01   4.0984001e+00
   2.4500000e-01   4.0816716e+00
   2.4600000e-01   4.0650791e+00
   2.4700000e-01   4.0486210e+00
   2.4800000e-01   4.0322956e+00
   2.4900000e-01   4.0161013e+00
   2.5000000e-01   4.0000366e+00
   2.5100000e-01   3.9841000e+00
   2.5200000e-01   3.9682898e+00
   2.5300000e-01   3.9526045e+00
   2.5400000e-01   3.9370428e+00
   2.5500000e-01   3.9216032e+00
   2.5600000e-01   3.9062841e+00
   2.5700000e-01   3.8910843e+00
   2.5800000e-01   3.8760023e+00
   2.5900000e-01   3.8610368e+00
   2.6000000e-01   3.8461864e+00
   2.6100000e-01   3.8314498e+00
   2.6200000e-01   3.8168257e+00
   2.6300000e-01   3.8023128e+00
   2.6400000e-01   3.7879099e+00
   2.6500000e-01   3.7736157e+00
   2.6600000e-01   3.7594289e+00
   2.6700000e-01   3.7453484e+00
   2.6800000e-01   3.7313730e+00
   2.6900000e-01   3.7175015e+00
   2.7000000e-01   3.7037328e+00
   2.7100000e-01   3.6900657e+00
   2.7200000e-01   3.6764990e+00
   2.7300000e-01   3.6630318e+00
   2.7400000e-01   3.6496629e+00
   2.7500000e-01   3.6363912e+00
   2.7600000e-01   3.6232156e+00
   2.7700000e-01   3.6101352e+00
   2.7800000e-01   3.5971490e+00
   2.7900000e-01   3.5842558e+00
   2.8000000e-01   3.5714547e+00
   2.8100000e-01   3.5587447e+00
   2.8200000e-01   3.5461248e+00
   2.8300000e-01   3.5335942e+00
   2.8400000e-01   3.5211518e+00
   2.8500000e-01   3.5087967e+00
   2.8600000e-01   3.4965280e+00
   2.8700000e-01   3.4843448e+00
   2.8800000e-01   3.4722462e+00
   2.8900000e-01   3.4602313e+00
   2.9000000e-01   3.4482993e+00
   2.9100000e-01   3.4364494e+00
   2.9200000e-01   3.4246805e+00
   2.9300000e-01   3.4129920e+00
   2.9400000e-01   3.4013831e+00
   2.9500000e-01   3.3898528e+00
   2.9600000e-01   3.3784005e+00
   2.9700000e-01   3.3670252e+00
   2.9800000e-01   3.3557263e+00
   2.9900000e-01   3.3445030e+00
   3.0000000e-01   3.3333545e+00
   3.0100000e-01   3.3222801e+00
   3.0200000e-01   3.3112791e+00
   3.0300000e-01   3.3003506e+00
   3.0400000e-01   3.2894941e+00
   3.0500000e-01   3.2787087e+00
   3.0600000e-01   3.2679938e+00
   3.0700000e-01   3.2573488e+00
   3.0800000e-01   3.2467728e+00
   3.0900000e-01   3.2362654e+00
   3.1000000e-01   3.2258257e+00
   3.1100000e-01   3.2154531e+00
   3.1200000e-01   3.2051471e+00
   3.1300000e-01   3.1949069e+00
   3.1400000e-01   3.1847319e+00
   3.1500000e-01   3.1746215e+00
   3.1600000e-01   3.1645751e+00
   3.1700000e-01   3.1545921e+00
   3.1800000e-01   3.1446719e+00
   3.1900000e-01   3.1348139e+00
   3.2000000e-01   3.1250175e+00
   3.2100000e-01   3.1152821e+00
   3.2200000e-01   3.1056072e+00
   3.2300000e-01   3.0959922e+00
   3.2400000e-01   3.0864366e+00
   3.2500000e-01   3.0769398e+00
   3.2600000e-01   3.0675012e+00
   3.2700000e-01   3.0581204e+00
   3.2800000e-01   3.0487967e+00
   3.2900000e-01   3.0395298e+00
   3.3000000e-01   3.0303190e+00
   3.3100000e-01   3.0211638e+00
   3.3200000e-01   3.0120638e+00
   3.3300000e-01   3.0030185e+00
   3.3400000e-01   2.9940273e+00
   3.3500000e-01   2.9850899e+00
   3.3600000e-01   2.9762056e+00
   3.3700000e-01   2.9673740e+00
   3.3800000e-01   2.9585947e+00
   3.3900000e-01   2.9498672e+00
   3.4000000e-01   2.9411910e+00
   3.4100000e-01   2.9325658e+00
   3.4200000e-01   2.9239909e+00
   3.4300000e-01   2.9154661e+00
   3.4400000e-01   2.9069908e+00
   3.4500000e-01   2.8985647e+00
   3.4600000e-01   2.8901872e+00
   3.4700000e-01   2.8818581e+00
   3.4800000e-01   2.8735768e+00
   3.4900000e-01   2.8653430e+00
   3.5000000e-01   2.8571562e+00
   3.5100000e-01   2.8490161e+00
   3.5200000e-01   2.8409222e+00
   3.5300000e-01   2.8328742e+00
   3.5400000e-01   2.8248717e+00
   3.5500000e-01   2.8169142e+00
   3.5600000e-01   2.8090015e+00
   3.5700000e-01   2.8011330e+00
   3.5800000e-01   2.7933086e+00
   3.5900000e-01   2.7855277e+00
   3.6000000e-01   2.7777901e+00
   3.6100000e-01   2.7700953e+00
   3.6200000e-01   2.7624430e+00
   3.6300000e-01   2.7548329e+00
   3.6400000e-01   2.7472646e+00
   3.6500000e-01   2.7397378e+00
   3.6600000e-01   2.7322521e+00
   3.6700000e-01   2.7248072e+00
   3.6800000e-01   2.7174028e+00
   3.6900000e-01   2.7100385e+00
   3.7000000e-01   2.7027140e+00
   3.7100000e-01   2.6954290e+00
   3.7200000e-01   2.6881832e+00
   3.7300000e-01   2.6809762e+00
   3.7400000e-01   2.6738077e+00
   3.7500000e-01   2.6666775e+00
   3.7600000e-01   2.6595852e+00
   3.7700000e-01   2.6525306e+00
   3.7800000e-01   2.6455132e+00
   3.7900000e-01   2.6385329e+00
   3.8000000e-01   2.6315894e+00
   3.8100000e-01   2.6246823e+00
   3.8200000e-01   2.6178113e+00
   3.8300000e-01   2.6109762e+00
   3.8400000e-01   2.6041768e+00
   3.8500000e-01   2.5974126e+00
   3.8600000e-01   2.5906835e+00
   3.8700000e-01   2.5839892e+00
   3.8800000e-01   2.5773294e+00
   3.8900000e-01   2.5707038e+00
   3.9000000e-01   2.5641122e+00
   3.9100000e-01   2.5575543e+00
   3.9200000e-01   2.5510299e+00
   3.9300000e-01   2.5445387e+00
   3.9400000e-01   2.5380804e+00
   3.9500000e-01   2.5316549e+00
   3.9600000e-01   2.5252617e+00
   3.9700000e-01   2.5189008e+00
   3.9800000e-01   2.5125719e+00
   3.9900000e-01   2.5062747e+00
   4.0000000e-01   2.5000089e+00
   4.0100000e-01   2.4937745e+00
   4.0200000e-01   2.4875710e+00
   4.0300000e-01   2.4813983e+00
   4.0400000e-01   2.4752562e+00
   4.0500000e-01   2.4691444e+00
   4.0600000e-01   2.4630627e+00
   4.0700000e-01   2.4570110e+00
   4.0800000e-01   2.4509888e+00
   4.0900000e-01   2.4449961e+00
   4.1000000e-01   2.4390327e+00
   4.1100000e-01   2.4330983e+00
   4.1200000e-01   2.4271927e+00
   4.1300000e-01   2.4213156e+00
   4.1400000e-01   2.4154670e+00
   4.1500000e-01   2.4096466e+00
   4.1600000e-01   2.4038541e+00
   4.1700000e-01   2.3980894e+00
   4.1800000e-01   2.3923523e+00
   4.1900000e-01   2.3866426e+00
   4.2000000e-01   2.3809601e+00
   4.2100000e-01   2.3753046e+00
   4.2200000e-01   2.3696759e+00
   4.2300000e-01   2.3640738e+00
   4.2400000e-01   2.3584981e+00
   4.2500000e-01   2.3529486e+00
   4.2600000e-01   2.3474252e+00
   4.2700000e-01   2.3419277e+00
   4.2800000e-01   2.3364559e+00
   4.2900000e-01   2.3310096e+00
   4.3000000e-01   2.3255886e+00
   4.3100000e-01   2.3201928e+00
   4.3200000e-01   2.3148219e+00
   4.3300000e-01   2.3094759e+00
   4.3400000e-01   2.3041545e+00
   4.3500000e-01   2.2988575e+00
   4.3600000e-01   2.2935849e+00
   4.3700000e-01   2.2883364e+00
   4.3800000e-01   2.2831118e+00
   4.3900000e-01   2.2779111e+00
   4.4000000e-01   2.2727340e+00
   4.4100000e-01   2.2675804e+00
   4.4200000e-01   2.2624501e+00
   4.4300000e-01   2.2573429e+00
   4.4400000e-01   2.2522588e+00
   4.4500000e-01   2.2471975e+00
   4.4600000e-01   2.2421589e+00
   4.4700000e-01   2.2371429e+00
   4.4800000e-01   2.2321492e+00
   4.4900000e-01   2.2271778e+00
   4.5000000e-01   2.2222285e+00
   4.5100000e-01   2.2173011e+00
   4.5200000e-01   2.2123956e+00
   4.5300000e-01   2.2075117e+00
   4.5400000e-01   2.2026493e+00
   4.5500000e-01   2.1978083e+00
   4.5600000e-01   2.1929885e+00
   4.5700000e-01   2.1881898e+00
   4.5800000e-01   2.1834121e+00
   4.5900000e-01   2.1786552e+00
   4.6000000e-01   2.1739189e+00
   4.6100000e-01   2.1692032e+00
   4.6200000e-01   2.1645080e+00
   4.6300000e-01   2.1598330e+00
   4.6400000e-01   2.1551781e+00
   4.6500000e-01   2.1505433e+00
   4.6600000e-01   2.1459284e+00
   4.6700000e-01   2.1413332e+00
   4.6800000e-01   2.1367577e+00
   4.6900000e-01   2.1322017e+00
   4.7000000e-01   2.1276651e+00
   4.7100000e-01   2.1231477e+00
   4.7200000e-01   2.1186495e+00
   4.7300000e-01   2.1141703e+00
   4.7400000e-01   2.1097100e+00
   4.7500000e-01   2.1052685e+00
   4.7600000e-01   2.1008456e+00
   4.7700000e-01   2.0964413e+00
   4.7800000e-01   2.0920555e+00
   4.7900000e-01   2.0876879e+00
   4.8000000e-01   2.0833385e+00
   4.8100000e-01   2.0790072e+00
   4.8200000e-01   2.0746939e+00
   4.8300000e-01   2.0703985e+00
   4.8400000e-01   2.0661208e+00
   4.8500000e-01   2.0618607e+00
   4.8600000e-01   2.0576182e+00
   4.8700000e-01   2.0533930e+00
   4.8800000e-01   2.0491853e+00
   4.8900000e-01   2.0449947e+00
   4.9000000e-01   2.0408212e+00
   4.9100000e-01   2.0366647e+00
   4.9200000e-01   2.0325251e+00
   4.9300000e-01   2.0284023e+00
   4.9400000e-01   2.0242962e+00
   4.9500000e-01   2.0202067e+00
   4.9600000e-01   2.0161337e+00
   4.9700000e-01   2.0120771e+00
   4.9800000e-01   2.0080368e+00
   4.9900000e-01   2.0040126e+00
   5.0000000e-01   2.0000046e+00
   5.0100000e-01   1.9960125e+00
   5.0200000e-01   1.9920364e+00
   5.0300000e-01   1.9880761e+00
   5.0400000e-01   1.9841315e+00
   5.0500000e-01   1.9802025e+00
   5.0600000e-01   1.9762890e+00
   5.0700000e-01   1.9723910e+00
   5.0800000e-01   1.9685083e+00
   5.0900000e-01   1.9646409e+00
   5.1000000e-01   1.9607886e+00
   5.1100000e-01   1.9569515e+00
   5.1200000e-01   1.9531293e+00
   5.1300000e-01   1.9493220e+00
   5.1400000e-01   1.9455295e+00
   5.1500000e-01   1.9417518e+00
   5.1600000e-01   1.9379887e+00
   5.1700000e-01   1.9342401e+00
   5.1800000e-01   1.9305061e+00
   5.1900000e-01   1.9267864e+00
   5.2000000e-01   1.9230810e+00
   5.2100000e-01   1.9193898e+00
   5.2200000e-01   1.9157128e+00
   5.2300000e-01   1.9120499e+00
   5.2400000e-01   1.9084009e+00
   5.2500000e-01   1.9047659e+00
   5.2600000e-01   1.9011446e+00
   5.2700000e-01   1.8975371e+00
   5.2800000e-01   1.8939433e+00
   5.2900000e-01   1.8903630e+00
   5.3000000e-01   1.8867963e+00
   5.3100000e-01   1.8832430e+00
   5.3200000e-01   1.8797031e+00
   5.3300000e-01   1.8761764e+00
   5.3400000e-01   1.8726629e+00
   5.3500000e-01   1.8691626e+00
   5.3600000e-01   1.8656754e+00
   5.3700000e-01   1.8622011e+00
   5.3800000e-01   1.8587397e+00
   5.3900000e-01   1.8552912e+00
   5.4000000e-01   1.8518555e+00
   5.4100000e-01   1.8484325e+00
   5.4200000e-01   1.8450220e+00
   5.4300000e-01   1.8416242e+00
   5.4400000e-01   1.8382389e+00
   5.4500000e-01   1.8348659e+00
   5.4600000e-01   1.8315053e+00
   5.4700000e-01   1.8281571e+00
   5.4800000e-01   1.8248210e+00
   5.4900000e-01   1.8214971e+00
   5.5000000e-01   1.8181853e+00
   5.5100000e-01   1.8148855e+00
   5.5200000e-01   1.8115976e+00
   5.5300000e-01   1.8083217e+00
   5.5400000e-01   1.8050575e+00
   5.5500000e-01   1.8018052e+00
   5.5600000e-01   1.7985645e+00
   5.5700000e-01   1.7953355e+00
   5.5800000e-01   1.7921180e+00
   5.5900000e-01   1.7889120e+00
   5.6000000e-01   1.7857175e+00
   5.6100000e-01   1.7825344e+00
   5.6200000e-01   1.7793627e+00
   5.6300000e-01   1.7762021e+00
   5.6400000e-01   1.7730528e+00
   5.6500000e-01   1.7699147e+00
   5.6600000e-01   1.7667876e+00
   5.6700000e-01   1.7636716e+00
   5.6800000e-01   1.7605665e+00
   5.6900000e-01   1.7574724e+00
   5.7000000e-01   1.7543891e+00
   5.7100000e-01   1.7513166e+00
   5.7200000e-01   1.7482548e+00
   5.7300000e-01   1.7452037e+00
   5.7400000e-01   1.7421633e+00
   5.7500000e-01   1.7391334e+00
   5.7600000e-01   1.7361141e+00
   5.7700000e-01   1.7331052e+00
   5.7800000e-01   1.7301068e+00
   5.7900000e-01   1.7271187e+00
   5.8000000e-01   1.7241409e+00
   5.8100000e-01   1.7211733e+00
   5.8200000e-01   1.7182160e+00
   5.8300000e-01   1.7152688e+00
   5.8400000e-01   1.7123316e+00
   5.8500000e-01   1.7094046e+00
   5.8600000e-01   1.7064875e+00
   5.8700000e-01   1.7035803e+00
   5.8800000e-01   1.7006831e+00
   5.8900000e-01   1.6977957e+00
   5.9000000e-01   1.6949180e+00
   5.9100000e-01   1.6920502e+00
   5.9200000e-01   1.6891919e+00
   5.9300000e-01   1.6863434e+00
   5.9400000e-01   1.6835044e+00
   5.9500000e-01   1.6806750e+00
   5.9600000e-01   1.6778551e+00
   5.9700000e-01   1.6750446e+00
   5.9800000e-01   1.6722435e+00
   5.9900000e-01   1.6694531e+00
   6.0000000e-01   1.6666638e+00


==> data/TS_US_1050.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   9.9999999e-01
   5.7200000e-01   9.9999999e-01
   5.7300000e-01   9.9999998e-01
   5.7400000e-01   9.9999997e-01
   5.7500000e-01   9.9999996e-01
   5.7600000e-01   9.9999994e-01
   5.7700000e-01   9.9999990e-01
   5.7800000e-01   9.9999985e-01
   5.7900000e-01   9.9999977e-01
   5.8000000e-01   9.9999965e-01
   5.8100000e-01   9.9999947e-01
   5.8200000e-01   9.9999921e-01
   5.8300000e-01   9.9999882e-01
   5.8400000e-01   9.9999826e-01
   5.8500000e-01   9.9999745e-01
   5.8600000e-01   9.9999629e-01
   5.8700000e-01   9.9999463e-01
   5.8800000e-01   9.9999229e-01
   5.8900000e-01   9.9998901e-01
   5.9000000e-01   9.9998443e-01
   5.9100000e-01   9.9997809e-01
   5.9200000e-01   9.9996937e-01
   5.9300000e-01   9.9995746e-01
   5.9400000e-01   9.9994129e-01
   5.9500000e-01   9.9991949e-01
   5.9600000e-01   9.9989030e-01
   5.9700000e-01   9.9985146e-01
   5.9800000e-01   9.9980014e-01
   5.9900000e-01   9.9973275e-01
   6.0000000e-01   9.9964485e-01
   6.0100000e-01   9.9953093e-01
   6.0200000e-01   9.9938423e-01
   6.0300000e-01   9.9919653e-01
   6.0400000e-01   9.9895788e-01
   6.0500000e-01   9.9865638e-01
   6.0600000e-01   9.9827786e-01
   6.0700000e-01   9.9780561e-01
   6.0800000e-01   9.9722007e-01
   6.0900000e-01   9.9649856e-01
   6.1000000e-01   9.9561494e-01
   6.1100000e-01   9.9453941e-01
   6.1200000e-01   9.9323821e-01
   6.1300000e-01   9.9167351e-01
   6.1400000e-01   9.8980324e-01
   6.1500000e-01   9.8758107e-01
   6.1600000e-01   9.8495646e-01
   6.1700000e-01   9.8187485e-01
   6.1800000e-01   9.7827789e-01
   6.1900000e-01   9.7410394e-01
   6.2000000e-01   9.6928857e-01
   6.2100000e-01   9.6376532e-01
   6.2200000e-01   9.5746652e-01
   6.2300000e-01   9.5032434e-01
   6.2400000e-01   9.4227187e-01
   6.2500000e-01   9.3324443e-01
   6.2600000e-01   9.2318089e-01
   6.2700000e-01   9.1202507e-01
   6.2800000e-01   8.9972721e-01
   6.2900000e-01   8.8624540e-01
   6.3000000e-01   8.7154699e-01
   6.3100000e-01   8.5560991e-01
   6.3200000e-01   8.3842385e-01
   6.3300000e-01   8.1999127e-01
   6.3400000e-01   8.0032825e-01
   6.3500000e-01   7.7946502e-01
   6.3600000e-01   7.5744626e-01
   6.3700000e-01   7.3433114e-01
   6.3800000e-01   7.1019300e-01
   6.3900000e-01   6.8511873e-01
   6.4000000e-01   6.5920788e-01
   6.4100000e-01   6.3257145e-01
   6.4200000e-01   6.0533041e-01
   6.4300000e-01   5.7761406e-01
   6.4400000e-01   5.4955806e-01
   6.4500000e-01   5.2130251e-01
   6.4600000e-01   4.9298973e-01
   6.4700000e-01   4.6476217e-01
   6.4800000e-01   4.3676025e-01
   6.4900000e-01   4.0912027e-01
   6.5000000e-01   3.8197250e-01
   6.5100000e-01   3.5543936e-01
   6.5200000e-01   3.2963384e-01
   6.5300000e-01   3.0465817e-01
   6.5400000e-01   2.8060271e-01
   6.5500000e-01   2.5754519e-01
   6.5600000e-01   2.3555010e-01
   6.5700000e-01   2.1466850e-01
   6.5800000e-01   1.9493802e-01
   6.5900000e-01   1.7638316e-01
   6.6000000e-01   1.5901573e-01
   6.6100000e-01   1.4283564e-01
   6.6200000e-01   1.2783169e-01
   6.6300000e-01   1.1398267e-01
   6.6400000e-01   1.0125842e-01
   6.6500000e-01   8.9621027e-02
   6.6600000e-01   7.9026057e-02
   6.6700000e-01   6.9423774e-02
   6.6800000e-01   6.0760333e-02
   6.6900000e-01   5.2978937e-02
   6.7000000e-01   4.6020910e-02
   6.7100000e-01   3.9826699e-02
   6.7200000e-01   3.4336761e-02
   6.7300000e-01   2.9492358e-02
   6.7400000e-01   2.5236234e-02
   6.7500000e-01   2.1513180e-02
   6.7600000e-01   1.8270490e-02
   6.7700000e-01   1.5458319e-02
   6.7800000e-01   1.3029929e-02
   6.7900000e-01   1.0941860e-02
   6.8000000e-01   9.1540118e-03
   6.8100000e-01   7.6296607e-03
   6.8200000e-01   6.3354122e-03
   6.8300000e-01   5.2411087e-03
   6.8400000e-01   4.3196947e-03
   6.8500000e-01   3.5470535e-03
   6.8600000e-01   2.9018211e-03
   6.8700000e-01   2.3651862e-03
   6.8800000e-01   1.9206828e-03
   6.8900000e-01   1.5539803e-03
   6.9000000e-01   1.2526769e-03
   6.9100000e-01   1.0060987e-03
   6.9200000e-01   8.0510860e-04
   6.9300000e-01   6.4192647e-04
   6.9400000e-01   5.0996186e-04
   6.9500000e-01   4.0366072e-04
   6.9600000e-01   3.1836591e-04
   6.9700000e-01   2.5019170e-04
   6.9800000e-01   5.0671122e-04
   6.9900000e-01   1.6966559e-02
   7.0000000e-01   1.7308974e-01
   7.0100000e-01   5.9869186e-01
   7.0200000e-01   9.2720977e-01
   7.0300000e-01   9.9625545e-01
   7.0400000e-01   9.9995329e-01
   7.0500000e-01   9.9999987e-01
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/TS_US_1075.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   9.9999999e-01
   5.4700000e-01   9.9999999e-01
   5.4800000e-01   9.9999999e-01
   5.4900000e-01   9.9999998e-01
   5.5000000e-01   9.9999996e-01
   5.5100000e-01   9.9999994e-01
   5.5200000e-01   9.9999990e-01
   5.5300000e-01   9.9999985e-01
   5.5400000e-01   9.9999976e-01
   5.5500000e-01   9.9999962e-01
   5.5600000e-01   9.9999942e-01
   5.5700000e-01   9.9999912e-01
   5.5800000e-01   9.9999866e-01
   5.5900000e-01   9.9999799e-01
   5.6000000e-01   9.9999700e-01
   5.6100000e-01   9.9999555e-01
   5.6200000e-01   9.9999345e-01
   5.6300000e-01   9.9999044e-01
   5.6400000e-01   9.9998615e-01
   5.6500000e-01   9.9998009e-01
   5.6600000e-01   9.9997157e-01
   5.6700000e-01   9.9995971e-01
   5.6800000e-01   9.9994331e-01
   5.6900000e-01   9.9992080e-01
   5.7000000e-01   9.9989014e-01
   5.7100000e-01   9.9984868e-01
   5.7200000e-01   9.9979303e-01
   5.7300000e-01   9.9971887e-01
   5.7400000e-01   9.9962077e-01
   5.7500000e-01   9.9949193e-01
   5.7600000e-01   9.9932393e-01
   5.7700000e-01   9.9910641e-01
   5.7800000e-01   9.9882678e-01
   5.7900000e-01   9.9846983e-01
   5.8000000e-01   9.9801735e-01
   5.8100000e-01   9.9744778e-01
   5.8200000e-01   9.9673576e-01
   5.8300000e-01   9.9585177e-01
   5.8400000e-01   9.9476178e-01
   5.8500000e-01   9.9342691e-01
   5.8600000e-01   9.9180317e-01
   5.8700000e-01   9.8984130e-01
   5.8800000e-01   9.8748671e-01
   5.8900000e-01   9.8467954e-01
   5.9000000e-01   9.8135488e-01
   5.9100000e-01   9.7744316e-01
   5.9200000e-01   9.7287072e-01
   5.9300000e-01   9.6756065e-01
   5.9400000e-01   9.6143369e-01
   5.9500000e-01   9.5440952e-01
   5.9600000e-01   9.4640809e-01
   5.9700000e-01   9.3735122e-01
   5.9800000e-01   9.2716431e-01
   5.9900000e-01   9.1577819e-01
   6.0000000e-01   9.0313100e-01
   6.0100000e-01   8.8917013e-01
   6.0200000e-01   8.7385412e-01
   6.0300000e-01   8.5715439e-01
   6.0400000e-01   8.3905687e-01
   6.0500000e-01   8.1956343e-01
   6.0600000e-01   7.9869291e-01
   6.0700000e-01   7.7648191e-01
   6.0800000e-01   7.5298518e-01
   6.0900000e-01   7.2827556e-01
   6.1000000e-01   7.0244356e-01
   6.1100000e-01   6.7559642e-01
   6.1200000e-01   6.4785682e-01
   6.1300000e-01   6.1936116e-01
   6.1400000e-01   5.9025750e-01
   6.1500000e-01   5.6070319e-01
   6.1600000e-01   5.3086225e-01
   6.1700000e-01   5.0090265e-01
   6.1800000e-01   4.7099340e-01
   6.1900000e-01   4.4130176e-01
   6.2000000e-01   4.1199040e-01
   6.2100000e-01   3.8321483e-01
   6.2200000e-01   3.5512095e-01
   6.2300000e-01   3.2784296e-01
   6.2400000e-01   3.0150154e-01
   6.2500000e-01   2.7620242e-01
   6.2600000e-01   2.5203538e-01
   6.2700000e-01   2.2907352e-01
   6.2800000e-01   2.0737308e-01
   6.2900000e-01   1.8697353e-01
   6.3000000e-01   1.6789801e-01
   6.3100000e-01   1.5015415e-01
   6.3200000e-01   1.3373510e-01
   6.3300000e-01   1.1862075e-01
   6.3400000e-01   1.0477923e-01
   6.3500000e-01   9.2168387e-02
   6.3600000e-01   8.0737449e-02
   6.3700000e-01   7.0428613e-02
   6.3800000e-01   6.1178663e-02
   6.3900000e-01   5.2920508e-02
   6.4000000e-01   4.5584623e-02
   6.4100000e-01   3.9100376e-02
   6.4200000e-01   3.3397210e-02
   6.4300000e-01   2.8405683e-02
   6.4400000e-01   2.4058345e-02
   6.4500000e-01   2.0290460e-02
   6.4600000e-01   1.7040580e-02
   6.4700000e-01   1.4250966e-02
   6.4800000e-01   1.1867884e-02
   6.4900000e-01   9.8417730e-03
   6.5000000e-01   8.1273092e-03
   6.5100000e-01   6.6833829e-03
   6.5200000e-01   5.4729952e-03
   6.5300000e-01   4.4630968e-03
   6.5400000e-01   3.6243800e-03
   6.5500000e-01   2.9310364e-03
   6.5600000e-01   2.3604943e-03
   6.5700000e-01   1.8931426e-03
   6.5800000e-01   1.5120528e-03
   6.5900000e-01   1.2027038e-03
   6.6000000e-01   9.5271607e-04
   6.6100000e-01   7.5159965e-04
   6.6200000e-01   5.9051818e-04
   6.6300000e-01   4.6207140e-04
   6.6400000e-01   3.6009715e-04
   6.6500000e-01   2.7949292e-04
   6.6600000e-01   2.1605702e-04
   6.6700000e-01   1.6634830e-04
   6.6800000e-01   1.2756365e-04
   6.6900000e-01   9.7431698e-05
   6.7000000e-01   7.4121579e-05
   6.7100000e-01   5.6165095e-05
   6.7200000e-01   4.2390860e-05
   6.7300000e-01   3.1868996e-05
   6.7400000e-01   2.3865006e-05
   6.7500000e-01   1.7801572e-05
   6.7600000e-01   1.3227128e-05
   6.7700000e-01   9.7901608e-06
   6.7800000e-01   7.2183510e-06
   6.7900000e-01   5.3017213e-06
   6.8000000e-01   3.8791214e-06
   6.8100000e-01   2.8274461e-06
   6.8200000e-01   2.0530840e-06
   6.8300000e-01   1.4851744e-06
   6.8400000e-01   1.0703196e-06
   6.8500000e-01   7.6846106e-07
   6.8600000e-01   5.4967951e-07
   6.8700000e-01   3.9172706e-07
   6.8800000e-01   2.7813199e-07
   6.8900000e-01   1.9675180e-07
   6.9000000e-01   1.3867365e-07
   6.9100000e-01   9.7383108e-08
   6.9200000e-01   6.8138859e-08
   6.9300000e-01   4.7504489e-08
   6.9400000e-01   3.2999706e-08
   6.9500000e-01   2.2841685e-08
   6.9600000e-01   1.5754184e-08
   6.9700000e-01   1.0827306e-08
   6.9800000e-01   3.0318187e-08
   6.9900000e-01   1.0863573e-05
   7.0000000e-01   1.0962256e-03
   7.0100000e-01   3.1010464e-02
   7.0200000e-01   2.5589669e-01
   7.0300000e-01   7.1487346e-01
   7.0400000e-01   9.6448343e-01
   7.0500000e-01   9.9888199e-01
   7.0600000e-01   9.9999230e-01
   7.0700000e-01   9.9999999e-01
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/TS_US_1100.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00
   2.0000000e-03   1.0000000e+00
   3.0000000e-03   1.0000000e+00
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   1.0000000e+00
   6.0000000e-03   1.0000000e+00
   7.0000000e-03   1.0000000e+00
   8.0000000e-03   1.0000000e+00
   9.0000000e-03   1.0000000e+00
   1.0000000e-02   1.0000000e+00
   1.1000000e-02   1.0000000e+00
   1.2000000e-02   1.0000000e+00
   1.3000000e-02   1.0000000e+00
   1.4000000e-02   1.0000000e+00
   1.5000000e-02   1.0000000e+00
   1.6000000e-02   1.0000000e+00
   1.7000000e-02   1.0000000e+00
   1.8000000e-02   1.0000000e+00
   1.9000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   2.1000000e-02   1.0000000e+00
   2.2000000e-02   1.0000000e+00
   2.3000000e-02   1.0000000e+00
   2.4000000e-02   1.0000000e+00
   2.5000000e-02   1.0000000e+00
   2.6000000e-02   1.0000000e+00
   2.7000000e-02   1.0000000e+00
   2.8000000e-02   1.0000000e+00
   2.9000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   3.1000000e-02   1.0000000e+00
   3.2000000e-02   1.0000000e+00
   3.3000000e-02   1.0000000e+00
   3.4000000e-02   1.0000000e+00
   3.5000000e-02   1.0000000e+00
   3.6000000e-02   1.0000000e+00
   3.7000000e-02   1.0000000e+00
   3.8000000e-02   1.0000000e+00
   3.9000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   4.1000000e-02   1.0000000e+00
   4.2000000e-02   1.0000000e+00
   4.3000000e-02   1.0000000e+00
   4.4000000e-02   1.0000000e+00
   4.5000000e-02   1.0000000e+00
   4.6000000e-02   1.0000000e+00
   4.7000000e-02   1.0000000e+00
   4.8000000e-02   1.0000000e+00
   4.9000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   5.1000000e-02   1.0000000e+00
   5.2000000e-02   1.0000000e+00
   5.3000000e-02   1.0000000e+00
   5.4000000e-02   1.0000000e+00
   5.5000000e-02   1.0000000e+00
   5.6000000e-02   1.0000000e+00
   5.7000000e-02   1.0000000e+00
   5.8000000e-02   1.0000000e+00
   5.9000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   6.1000000e-02   1.0000000e+00
   6.2000000e-02   1.0000000e+00
   6.3000000e-02   1.0000000e+00
   6.4000000e-02   1.0000000e+00
   6.5000000e-02   1.0000000e+00
   6.6000000e-02   1.0000000e+00
   6.7000000e-02   1.0000000e+00
   6.8000000e-02   1.0000000e+00
   6.9000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   7.1000000e-02   1.0000000e+00
   7.2000000e-02   1.0000000e+00
   7.3000000e-02   1.0000000e+00
   7.4000000e-02   1.0000000e+00
   7.5000000e-02   1.0000000e+00
   7.6000000e-02   1.0000000e+00
   7.7000000e-02   1.0000000e+00
   7.8000000e-02   1.0000000e+00
   7.9000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   8.1000000e-02   1.0000000e+00
   8.2000000e-02   1.0000000e+00
   8.3000000e-02   1.0000000e+00
   8.4000000e-02   1.0000000e+00
   8.5000000e-02   1.0000000e+00
   8.6000000e-02   1.0000000e+00
   8.7000000e-02   1.0000000e+00
   8.8000000e-02   1.0000000e+00
   8.9000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   9.1000000e-02   1.0000000e+00
   9.2000000e-02   1.0000000e+00
   9.3000000e-02   1.0000000e+00
   9.4000000e-02   1.0000000e+00
   9.5000000e-02   1.0000000e+00
   9.6000000e-02   1.0000000e+00
   9.7000000e-02   1.0000000e+00
   9.8000000e-02   1.0000000e+00
   9.9000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.0100000e-01   1.0000000e+00
   1.0200000e-01   1.0000000e+00
   1.0300000e-01   1.0000000e+00
   1.0400000e-01   1.0000000e+00
   1.0500000e-01   1.0000000e+00
   1.0600000e-01   1.0000000e+00
   1.0700000e-01   1.0000000e+00
   1.0800000e-01   1.0000000e+00
   1.0900000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.1100000e-01   1.0000000e+00
   1.1200000e-01   1.0000000e+00
   1.1300000e-01   1.0000000e+00
   1.1400000e-01   1.0000000e+00
   1.1500000e-01   1.0000000e+00
   1.1600000e-01   1.0000000e+00
   1.1700000e-01   1.0000000e+00
   1.1800000e-01   1.0000000e+00
   1.1900000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.2100000e-01   1.0000000e+00
   1.2200000e-01   1.0000000e+00
   1.2300000e-01   1.0000000e+00
   1.2400000e-01   1.0000000e+00
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   9.9999999e-01
   5.2400000e-01   9.9999999e-01
   5.2500000e-01   9.9999998e-01
   5.2600000e-01   9.9999997e-01
   5.2700000e-01   9.9999996e-01
   5.2800000e-01   9.9999993e-01
   5.2900000e-01   9.9999988e-01
   5.3000000e-01   9.9999981e-01
   5.3100000e-01   9.9999970e-01
   5.3200000e-01   9.9999952e-01
   5.3300000e-01   9.9999925e-01
   5.3400000e-01   9.9999884e-01
   5.3500000e-01   9.9999821e-01
   5.3600000e-01   9.9999726e-01
   5.3700000e-01   9.9999584e-01
   5.3800000e-01   9.9999374e-01
   5.3900000e-01   9.9999067e-01
   5.4000000e-01   9.9998619e-01
   5.4100000e-01   9.9997974e-01
   5.4200000e-01   9.9997051e-01
   5.4300000e-01   9.9995742e-01
   5.4400000e-01   9.9993902e-01
   5.4500000e-01   9.9991336e-01
   5.4600000e-01   9.9987787e-01
   5.4700000e-01   9.9982919e-01
   5.4800000e-01   9.9976296e-01
   5.4900000e-01   9.9967358e-01
   5.5000000e-01   9.9955393e-01
   5.5100000e-01   9.9939504e-01
   5.5200000e-01   9.9918569e-01
   5.5300000e-01   9.9891207e-01
   5.5400000e-01   9.9855723e-01
   5.5500000e-01   9.9810065e-01
   5.5600000e-01   9.9751772e-01
   5.5700000e-01   9.9677920e-01
   5.5800000e-01   9.9585073e-01
   5.5900000e-01   9.9469233e-01
   5.6000000e-01   9.9325798e-01
   5.6100000e-01   9.9149533e-01
   5.6200000e-01   9.8934540e-01
   5.6300000e-01   9.8674259e-01
   5.6400000e-01   9.8361478e-01
   5.6500000e-01   9.7988365e-01
   5.6600000e-01   9.7546531e-01
   5.6700000e-01   9.7027116e-01
   5.6800000e-01   9.6420898e-01
   5.6900000e-01   9.5718446e-01
   5.7000000e-01   9.4910280e-01
   5.7100000e-01   9.3987080e-01
   5.7200000e-01   9.2939898e-01
   5.7300000e-01   9.1760398e-01
   5.7400000e-01   9.0441106e-01
   5.7500000e-01   8.8975665e-01
   5.7600000e-01   8.7359079e-01
   5.7700000e-01   8.5587950e-01
   5.7800000e-01   8.3660696e-01
   5.7900000e-01   8.1577724e-01
   5.8000000e-01   7.9341575e-01
   5.8100000e-01   7.6957017e-01
   5.8200000e-01   7.4431083e-01
   5.8300000e-01   7.1773051e-01
   5.8400000e-01   6.8994369e-01
   5.8500000e-01   6.6108509e-01
   5.8600000e-01   6.3130777e-01
   5.8700000e-01   6.0078061e-01
   5.8800000e-01   5.6968535e-01
   5.8900000e-01   5.3821329e-01
   5.9000000e-01   5.0656171e-01
   5.9100000e-01   4.7493012e-01
   5.9200000e-01   4.4351651e-01
   5.9300000e-01   4.1251365e-01
   5.9400000e-01   3.8210560e-01
   5.9500000e-01   3.5246455e-01
   5.9600000e-01   3.2374799e-01
   5.9700000e-01   2.9609636e-01
   5.9800000e-01   2.6963126e-01
   5.9900000e-01   2.4445414e-01
   6.0000000e-01   2.2064557e-01
   6.0100000e-01   1.9826503e-01
   6.0200000e-01   1.7735126e-01
   6.0300000e-01   1.5792302e-01
   6.0400000e-01   1.3998028e-01
   6.0500000e-01   1.2350576e-01
   6.0600000e-01   1.0846672e-01
   6.0700000e-01   9.4816967e-02
   6.0800000e-01   8.2498931e-02
   6.0900000e-01   7.1445830e-02
   6.1000000e-01   6.1583785e-02
   6.1100000e-01   5.2833867e-02
   6.1200000e-01   4.5114015e-02
   6.1300000e-01   3.8340784e-02
   6.1400000e-01   3.2430907e-02
   6.1500000e-01   2.7302645e-02
   6.1600000e-01   2.2876916e-02
   6.1700000e-01   1.9078211e-02
   6.1800000e-01   1.5835293e-02
   6.1900000e-01   1.3081702e-02
   6.2000000e-01   1.0756082e-02
   6.2100000e-01   8.8023390e-03
   6.2200000e-01   7.1696694e-03
   6.2300000e-01   5.8124679e-03
   6.2400000e-01   4.6901436e-03
   6.2500000e-01   3.7668641e-03
   6.2600000e-01   3.0112475e-03
   6.2700000e-01   2.3960198e-03
   6.2800000e-01   1.8976534e-03
   6.2900000e-01   1.4959988e-03
   6.3000000e-01   1.1739214e-03
   6.3100000e-01   9.1695097e-04
   6.3200000e-01   7.1294913e-04
   6.3300000e-01   5.5180110e-04
   6.3400000e-01   4.2513281e-04
   6.3500000e-01   3.2605536e-04
   6.3600000e-01   2.4893703e-04
   6.3700000e-01   1.8920213e-04
   6.3800000e-01   1.4315548e-04
   6.3900000e-01   1.0783074e-04
   6.4000000e-01   8.0860624e-05
   6.4100000e-01   6.0366912e-05
   6.4200000e-01   4.4867895e-05
   6.4300000e-01   3.3201285e-05
   6.4400000e-01   2.4460440e-05
   6.4500000e-01   1.7942028e-05
   6.4600000e-01   1.3103417e-05
   6.4700000e-01   9.5282074e-06
   6.4800000e-01   6.8985757e-06
   6.4900000e-01   4.9732151e-06
   6.5000000e-01   3.5698722e-06
   6.5100000e-01   2.5516070e-06
   6.5200000e-01   1.8160538e-06
   6.5300000e-01   1.2870801e-06
   6.5400000e-01   9.0834866e-07
   6.5500000e-01   6.3837798e-07
   6.5600000e-01   4.4677591e-07
   6.5700000e-01   3.1138405e-07
   6.5800000e-01   2.1612548e-07
   6.5900000e-01   1.4939182e-07
   6.6000000e-01   1.0284121e-07
   6.6100000e-01   7.0507499e-08
   6.6200000e-01   4.8143700e-08
   6.6300000e-01   3.2740696e-08
   6.6400000e-01   2.2176290e-08
   6.6500000e-01   1.4960657e-08
   6.6600000e-01   1.0052672e-08
   6.6700000e-01   6.7280561e-09
   6.6800000e-01   4.4852144e-09
   6.6900000e-01   2.9783144e-09
   6.7000000e-01   1.9699708e-09
   6.7100000e-01   1.2979535e-09
   6.7200000e-01   8.5187671e-10
   6.7300000e-01   5.5695586e-10
   6.7400000e-01   3.6274327e-10
   6.7500000e-01   2.3535347e-10
   6.7600000e-01   1.5212220e-10
   6.7700000e-01   9.7954278e-11
   6.7800000e-01   6.2837816e-11
   6.7900000e-01   4.0159994e-11
   6.8000000e-01   2.5571080e-11
   6.8100000e-01   1.6221663e-11
   6.8200000e-01   1.0252752e-11
   6.8300000e-01   6.4564270e-12
   6.8400000e-01   4.0509665e-12
   6.8500000e-01   2.5324887e-12
   6.8600000e-01   1.5774903e-12
   6.8700000e-01   9.7909304e-13
   6.8800000e-01   6.0551809e-13
   6.8900000e-01   3.7315040e-13
   6.9000000e-01   2.2914060e-13
   6.9100000e-01   1.4021330e-13
   6.9200000e-01   8.5497433e-14
   6.9300000e-01   5.1951877e-14
   6.9400000e-01   3.1458739e-14
   6.9500000e-01   1.8983699e-14
   6.9600000e-01   1.1416352e-14
   6.9700000e-01   6.8420835e-15
   6.9800000e-01   2.5269068e-14
   6.9900000e-01   1.0395962e-10
   7.0000000e-01   1.1879151e-07
   7.0100000e-01   3.6562242e-05
   7.0200000e-01   2.9697733e-03
   7.0300000e-01   6.3922290e-02
   7.0400000e-01   3.8961542e-01
   7.0500000e-01   8.3550321e-01
   7.0600000e-01   9.8767933e-01
   7.0700000e-01   9.9979413e-01
   7.0800000e-01   9.9999933e-01
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/TS_US_Nmin.dat <==
   1.0000000e+01   1.3580000e+03
   1.1000000e+01   1.3300000e+03
   1.2000000e+01   1.3010000e+03
   1.3000000e+01   1.2720000e+03
   1.4000000e+01   1.2428000e+03
   1.5000000e+01   1.2134000e+03
   1.6000000e+01   1.1840000e+03
   1.7000000e+01   1.1544000e+03
   1.8000000e+01   1.1250000e+03
   1.9000000e+01   1.0952000e+03
   2.0000000e+01   1.0654000e+03
   2.1000000e+01   1.0356000e+03
   2.2000000e+01   1.0058000e+03
   2.3000000e+01   9.7580000e+02
   2.4000000e+01   9.4600000e+02
   2.5000000e+01   9.1600000e+02


==> data/TS_US_comp_1.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   5.3455183e-15
   2.8000000e-01   1.0472266e-09
   2.9000000e-01   8.8463487e-06
   3.0000000e-01   4.6610799e-03
   3.1000000e-01   2.2438380e-01
   3.2000000e-01   1.5316683e+00
   3.3000000e-01   2.7752320e+00
   3.4000000e-01   2.9318936e+00
   3.5000000e-01   2.8570662e+00
   3.6000000e-01   2.7777776e+00
   3.7000000e-01   2.7027027e+00
   3.8000000e-01   2.6315789e+00
   3.9000000e-01   2.5641026e+00
   4.0000000e-01   2.5000000e+00
   4.1000000e-01   2.4390244e+00
   4.2000000e-01   2.3809524e+00
   4.3000000e-01   2.3255814e+00
   4.4000000e-01   2.2727273e+00
   4.5000000e-01   2.2222222e+00
   4.6000000e-01   2.1739130e+00
   4.7000000e-01   2.1276596e+00
   4.8000000e-01   2.0833333e+00
   4.9000000e-01   2.0408163e+00
   5.0000000e-01   2.0000000e+00
   5.1000000e-01   1.9607843e+00
   5.2000000e-01   1.9230769e+00
   5.3000000e-01   1.8867925e+00
   5.4000000e-01   1.8518519e+00
   5.5000000e-01   1.8181818e+00
   5.6000000e-01   1.7857143e+00
   5.7000000e-01   1.7543860e+00
   5.8000000e-01   1.7241379e+00
   5.9000000e-01   1.6949153e+00
   6.0000000e-01   1.6666667e+00


==> data/TS_US_comp_10.dat <==
   0.0000000e+00             NaN
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   1.4477458e-12
   3.7000000e-01   8.5874570e-09
   3.8000000e-01   8.4169609e-06
   3.9000000e-01   1.6167757e-03
   4.0000000e-01   7.1809728e-02
   4.1000000e-01   8.7649629e-01
   4.2000000e-01   3.6076233e+00
   4.3000000e-01   6.6013134e+00
   4.4000000e-01   7.6667658e+00
   4.5000000e-01   7.6765277e+00
   4.6000000e-01   7.5202342e+00
   4.7000000e-01   7.3604899e+00
   4.8000000e-01   7.2071492e+00
   4.9000000e-01   7.0600645e+00
   5.0000000e-01   6.9188632e+00
   5.1000000e-01   6.7831993e+00
   5.2000000e-01   6.6527531e+00
   5.3000000e-01   6.5272295e+00
   5.4000000e-01   6.4063548e+00
   5.5000000e-01   6.2898757e+00
   5.6000000e-01   6.1775565e+00
   5.7000000e-01   6.0691783e+00
   5.8000000e-01   5.9645373e+00
   5.9000000e-01   5.8634434e+00
   6.0000000e-01   5.7657194e+00

